New Approaches for the Interface Reconstruction and Surface Force Computation for Volume of Fluid Simulations of Droplet Interaction of Immiscible Liquids

The complexity of binary droplet collisions increases for the collision of immiscible liquids with the occurrence of triple lines and thin encapsulating films. The Volume of Fluid (VOF) method is extended with an efficient interface reconstruction applicable to three-component cells of arbitrary configuration. Together with an enhanced Continuous Surface Stress (CSS) model for accurate surface force computation, which was gained by the introduction of a film stabilisation approach, this enables the simulation of the interaction of two droplets of immiscible liquids. With the new methods, simulations of binary droplet collisions of fully wetting liquids were performed with excellent agreement to experimental data in different collision regimes regarding both the morphology and the prediction of the regime boundaries for head-on as well as off-centre collisions.

==> Txt-files/Advection_Convergence_DropletSpericalcap.txt <==
N	uniterrorf	uniterrorf3
24	0.070437836989226	0.022671669819308
32	0.067274471720082	0.016523606680442
48	0.040207293958468	0.007399290653555
64	0.019304646634348	0.007021538707648
96	0.013103151080642	0.003167022302042
128 0.00687164183350312 0.00181095721330475


==> Txt-files/Test.txt <==
-3.15   -3.15
3.15    3.15


==> Txt-files/area_encapsulated_ellipsoids.txt <==
  t     area    areaf3  areasigma    fs_cells    f3s_cells
  0.2965125E-05  0.8443509E-02  0.1678870E-02  0.2385291E+00  5008   992
  0.5930249E-05  0.8443393E-02  0.1678838E-02  0.2385259E+00  5144  1008
  0.8895374E-05  0.8443166E-02  0.1678775E-02  0.2385194E+00  5192  1008
  0.1186050E-04  0.8442835E-02  0.1678682E-02  0.2385101E+00  5144  1008
  0.1482562E-04  0.8442407E-02  0.1678557E-02  0.2384980E+00  5168  1024
  0.1779075E-04  0.8441892E-02  0.1678403E-02  0.2384834E+00  5144  1008
  0.2075587E-04  0.8441290E-02  0.1678220E-02  0.2384665E+00  5184  1024
  0.2372100E-04  0.8440616E-02  0.1678008E-02  0.2384474E+00  5200  1040
  0.2668612E-04  0.8439860E-02  0.1677768E-02  0.2384261E+00  5208  1040
  0.2965125E-04  0.8439028E-02  0.1677499E-02  0.2384026E+00  5216  1040
  0.3261637E-04  0.8438127E-02  0.1677204E-02  0.2383771E+00  5240  1048
  0.3558150E-04  0.8437130E-02  0.1676882E-02  0.2383489E+00  5304  1072
  0.3854662E-04  0.8436073E-02  0.1676535E-02  0.2383191E+00  5308  1072
  0.4151175E-04  0.8434916E-02  0.1676162E-02  0.2382864E+00  5328  1072
  0.4447687E-04  0.8433692E-02  0.1675765E-02  0.2382518E+00  5336  1088
  0.4744200E-04  0.8432395E-02  0.1675343E-02  0.2382151E+00  5336  1072
  0.5040712E-04  0.8431014E-02  0.1674898E-02  0.2381761E+00  5352  1072
  0.5337224E-04  0.8429597E-02  0.1674430E-02  0.2381361E+00  5328  1072
  0.5633737E-04  0.8428079E-02  0.1673939E-02  0.2380932E+00  5320  1080
  0.5930249E-04  0.8426524E-02  0.1673426E-02  0.2380493E+00  5308  1072
  0.6226762E-04  0.8424901E-02  0.1672890E-02  0.2380035E+00  5312  1056
  0.6523274E-04  0.8423233E-02  0.1672331E-02  0.2379563E+00  5320  1056
  0.6819787E-04  0.8421534E-02  0.1671749E-02  0.2379083E+00  5352  1056
  0.7116299E-04  0.8419759E-02  0.1671144E-02  0.2378582E+00  5368  1056
  0.7412812E-04  0.8417966E-02  0.1670517E-02  0.2378075E+00  5376  1056
  0.7709324E-04  0.8416094E-02  0.1669869E-02  0.2377547E+00  5352  1056
  0.8005837E-04  0.8414191E-02  0.1669200E-02  0.2377009E+00  5356  1056
  0.8302349E-04  0.8412240E-02  0.1668510E-02  0.2376458E+00  5336  1056
  0.8598862E-04  0.8410223E-02  0.1667801E-02  0.2375888E+00  5320  1056
  0.8895374E-04  0.8408194E-02  0.1667072E-02  0.2375315E+00  5336  1048
  0.9191887E-04  0.8406084E-02  0.1666327E-02  0.2374719E+00  5320  1048
  0.9488399E-04  0.8403967E-02  0.1665566E-02  0.2374121E+00  5344  1056
  0.9784912E-04  0.8401788E-02  0.1664788E-02  0.2373505E+00  5352  1064
  0.1008142E-03  0.8399560E-02  0.1663989E-02  0.2372876E+00  5344  1056
  0.1037794E-03  0.8397304E-02  0.1663167E-02  0.2372239E+00  5384  1056
  0.1067445E-03  0.8394978E-02  0.1662343E-02  0.2371581E+00  5384  1056
  0.1097096E-03  0.8392677E-02  0.1661525E-02  0.2370931E+00  5352  1048
  0.1126747E-03  0.8390319E-02  0.1660716E-02  0.2370265E+00  5320  1024
  0.1156399E-03  0.8387966E-02  0.1659910E-02  0.2369600E+00  5320  1024
  0.1186050E-03  0.8385595E-02  0.1659108E-02  0.2368931E+00  5320  1000
  0.1215701E-03  0.8383185E-02  0.1658307E-02  0.2368250E+00  5272  1000
  0.1245352E-03  0.8380807E-02  0.1657504E-02  0.2367578E+00  5288  1000
  0.1275004E-03  0.8378362E-02  0.1656705E-02  0.2366887E+00  5304  1000
  0.1304655E-03  0.8375941E-02  0.1655902E-02  0.2366203E+00  5288  1000
  0.1334306E-03  0.8373465E-02  0.1655102E-02  0.2365504E+00  5320  1008
  0.1363957E-03  0.8370964E-02  0.1654302E-02  0.2364797E+00  5336  1008
  0.1393609E-03  0.8368464E-02  0.1653502E-02  0.2364091E+00  5344  1024
  0.1423260E-03  0.8365889E-02  0.1652706E-02  0.2363364E+00  5384  1016
  0.1452911E-03  0.8363340E-02  0.1651909E-02  0.2362644E+00  5336  1016
  0.1482562E-03  0.8360728E-02  0.1651116E-02  0.2361906E+00  5344  1032
  0.1512214E-03  0.8358105E-02  0.1650323E-02  0.2361165E+00  5360  1032
  0.1541865E-03  0.8355446E-02  0.1649532E-02  0.2360414E+00  5408  1048
  0.1571516E-03  0.8352733E-02  0.1648744E-02  0.2359647E+00  5384  1048
  0.1601167E-03  0.8350062E-02  0.1647959E-02  0.2358892E+00  5368  1016
  0.1630819E-03  0.8347321E-02  0.1647184E-02  0.2358118E+00  5328  1016
  0.1660470E-03  0.8344627E-02  0.1646406E-02  0.2357357E+00  5352  1016
  0.1690121E-03  0.8341927E-02  0.1645626E-02  0.2356594E+00  5328  1016
  0.1719772E-03  0.8339236E-02  0.1644845E-02  0.2355834E+00  5296  1000
  0.1749424E-03  0.8336573E-02  0.1644067E-02  0.2355082E+00  5272   992
  0.1779075E-03  0.8333878E-02  0.1643304E-02  0.2354321E+00  5312  1000
  0.1808726E-03  0.8331237E-02  0.1642552E-02  0.2353574E+00  5296   992
  0.1838377E-03  0.8328556E-02  0.1641810E-02  0.2352817E+00  5320   992
  0.1868029E-03  0.8325948E-02  0.1641129E-02  0.2352080E+00  5296   976
  0.1897680E-03  0.8323391E-02  0.1640515E-02  0.2351358E+00  5288   992
  0.1927331E-03  0.8320858E-02  0.1639961E-02  0.2350642E+00  5256   976
  0.1956982E-03  0.8318409E-02  0.1639461E-02  0.2349950E+00  5232   992
  0.1986634E-03  0.8315956E-02  0.1639019E-02  0.2349257E+00  5248   992
  0.2016285E-03  0.8313590E-02  0.1638624E-02  0.2348589E+00  5232   992
  0.2045936E-03  0.8311232E-02  0.1638271E-02  0.2347923E+00  5224   992
  0.2075587E-03  0.8308902E-02  0.1637951E-02  0.2347265E+00  5224  1016
  0.2105239E-03  0.8306606E-02  0.1637657E-02  0.2346616E+00  5184  1024
  0.2134890E-03  0.8304249E-02  0.1637396E-02  0.2345950E+00  5200  1032
  0.2164541E-03  0.8301934E-02  0.1637163E-02  0.2345296E+00  5168  1000
  0.2194192E-03  0.8299583E-02  0.1636958E-02  0.2344632E+00  5168  1016
  0.2223844E-03  0.8297252E-02  0.1636774E-02  0.2343974E+00  5208  1016
  0.2253495E-03  0.8294883E-02  0.1636613E-02  0.2343304E+00  5224  1016
  0.2283146E-03  0.8292560E-02  0.1636475E-02  0.2342648E+00  5232  1016
  0.2312797E-03  0.8290390E-02  0.1636358E-02  0.2342035E+00  5288  1048
  0.2342368E-03  0.8288257E-02  0.1636261E-02  0.2341433E+00  5248  1048
  0.2372019E-03  0.8286210E-02  0.1636184E-02  0.2340854E+00  5220  1016
  0.2401671E-03  0.8284195E-02  0.1636137E-02  0.2340285E+00  5248  1040
  0.2431322E-03  0.8282222E-02  0.1636120E-02  0.2339728E+00  5264  1048
  0.2460973E-03  0.8280288E-02  0.1636118E-02  0.2339181E+00  5248  1064
  0.2490624E-03  0.8278337E-02  0.1636136E-02  0.2338630E+00  5224  1056
  0.2520276E-03  0.8276457E-02  0.1636182E-02  0.2338099E+00  5232  1040
  0.2549927E-03  0.8274593E-02  0.1636270E-02  0.2337572E+00  5248  1064
  0.2579578E-03  0.8272788E-02  0.1636386E-02  0.2337062E+00  5192  1032
  0.2609229E-03  0.8271055E-02  0.1636576E-02  0.2336573E+00  5224  1024
  0.2638881E-03  0.8269386E-02  0.1636845E-02  0.2336102E+00  5192  1008
  0.2668532E-03  0.8267825E-02  0.1637184E-02  0.2335661E+00  5176  1016
  0.2698183E-03  0.8266300E-02  0.1637581E-02  0.2335230E+00  5176  1008
  0.2727834E-03  0.8264887E-02  0.1638036E-02  0.2334831E+00  5176  1008
  0.2757486E-03  0.8263536E-02  0.1638543E-02  0.2334449E+00  5128  1000
  0.2787137E-03  0.8262251E-02  0.1639100E-02  0.2334086E+00  5136  1016
  0.2816788E-03  0.8261023E-02  0.1639704E-02  0.2333739E+00  5144  1016
  0.2846439E-03  0.8259788E-02  0.1640351E-02  0.2333390E+00  5120  1024
  0.2876091E-03  0.8258623E-02  0.1641046E-02  0.2333061E+00  5128  1024
  0.2905742E-03  0.8257410E-02  0.1641785E-02  0.2332718E+00  5128  1008
  0.2935393E-03  0.8256229E-02  0.1642574E-02  0.2332385E+00  5156  1024
  0.2965044E-03  0.8255264E-02  0.1643414E-02  0.2332112E+00  5120  1032
  0.2989881E-03  0.8254565E-02  0.1644154E-02  0.2331915E+00  5088  1024
  0.3013137E-03  0.8254026E-02  0.1644880E-02  0.2331762E+00  5088  1024
  0.3037024E-03  0.8253534E-02  0.1645649E-02  0.2331623E+00  5104  1024
  0.3061707E-03  0.8253130E-02  0.1646471E-02  0.2331509E+00  5088  1000
  0.3088762E-03  0.8252771E-02  0.1647403E-02  0.2331408E+00  5120  1024
  0.3118413E-03  0.8252501E-02  0.1648464E-02  0.2331331E+00  5056  1016
  0.3148064E-03  0.8252394E-02  0.1649573E-02  0.2331301E+00  5080  1008
  0.3177716E-03  0.8252421E-02  0.1650724E-02  0.2331309E+00  5112  1008
  0.3207367E-03  0.8252607E-02  0.1651929E-02  0.2331361E+00  5112   992
  0.3237018E-03  0.8252841E-02  0.1653179E-02  0.2331428E+00  5112  1008
  0.3266669E-03  0.8253180E-02  0.1654488E-02  0.2331523E+00  5104  1000
  0.3296321E-03  0.8253563E-02  0.1655838E-02  0.2331632E+00  5072   992
  0.3325972E-03  0.8253969E-02  0.1657224E-02  0.2331746E+00  5144  1000
  0.3355623E-03  0.8254450E-02  0.1658655E-02  0.2331882E+00  5096   992
  0.3385274E-03  0.8254956E-02  0.1660118E-02  0.2332025E+00  5120  1040
  0.3414926E-03  0.8255544E-02  0.1661602E-02  0.2332191E+00  5124  1032
  0.3444577E-03  0.8256185E-02  0.1663109E-02  0.2332372E+00  5096  1024
  0.3474228E-03  0.8256884E-02  0.1664656E-02  0.2332570E+00  5088  1008
  0.3503879E-03  0.8257654E-02  0.1666238E-02  0.2332787E+00  5112  1048
  0.3533531E-03  0.8258428E-02  0.1667841E-02  0.2333006E+00  5144  1032
  0.3563182E-03  0.8259255E-02  0.1669470E-02  0.2333240E+00  5136  1048
  0.3592833E-03  0.8260022E-02  0.1671104E-02  0.2333456E+00  5088  1048
  0.3622484E-03  0.8260955E-02  0.1672748E-02  0.2333720E+00  5060  1040
  0.3652136E-03  0.8262010E-02  0.1674395E-02  0.2334018E+00  5096  1032
  0.3678385E-03  0.8262997E-02  0.1675848E-02  0.2334297E+00  5088  1048
  0.3704212E-03  0.8264056E-02  0.1677282E-02  0.2334596E+00  5080  1032
  0.3731789E-03  0.8265222E-02  0.1678805E-02  0.2334925E+00  5096  1048
  0.3760831E-03  0.8266549E-02  0.1680410E-02  0.2335300E+00  5080  1032
  0.3790483E-03  0.8267938E-02  0.1682034E-02  0.2335692E+00  5048  1032
  0.3820134E-03  0.8269377E-02  0.1683641E-02  0.2336099E+00  5048  1016
  0.3849785E-03  0.8270880E-02  0.1685231E-02  0.2336524E+00  5056  1016
  0.3879436E-03  0.8272374E-02  0.1686790E-02  0.2336946E+00  5048  1016
  0.3909088E-03  0.8273937E-02  0.1688330E-02  0.2337387E+00  5072  1024
  0.3938739E-03  0.8275479E-02  0.1689834E-02  0.2337823E+00  5072  1024
  0.3968390E-03  0.8277063E-02  0.1691308E-02  0.2338270E+00  5088  1016
  0.3998041E-03  0.8278666E-02  0.1692748E-02  0.2338723E+00  5072  1008
  0.4027692E-03  0.8280251E-02  0.1694146E-02  0.2339171E+00  5048  1024
  0.4057344E-03  0.8281885E-02  0.1695513E-02  0.2339633E+00  5120  1040
  0.4086995E-03  0.8283482E-02  0.1696832E-02  0.2340084E+00  5096  1040
  0.4116646E-03  0.8285151E-02  0.1698115E-02  0.2340555E+00  5096  1040
  0.4146297E-03  0.8286845E-02  0.1699349E-02  0.2341034E+00  5152  1064
  0.4175949E-03  0.8288573E-02  0.1700536E-02  0.2341522E+00  5160  1072
  0.4205600E-03  0.8290363E-02  0.1701677E-02  0.2342028E+00  5084  1060
  0.4235251E-03  0.8292155E-02  0.1702761E-02  0.2342534E+00  5160  1056
  0.4264902E-03  0.8293990E-02  0.1703802E-02  0.2343052E+00  5200  1072
  0.4294554E-03  0.8295703E-02  0.1704782E-02  0.2343536E+00  5208  1080
  0.4324205E-03  0.8297530E-02  0.1705710E-02  0.2344052E+00  5168  1072
  0.4352912E-03  0.8299327E-02  0.1706550E-02  0.2344560E+00  5112  1064
  0.4378176E-03  0.8300879E-02  0.1707237E-02  0.2344998E+00  5112  1056
  0.4403494E-03  0.8302466E-02  0.1707886E-02  0.2345447E+00  5118  1040
  0.4429325E-03  0.8304034E-02  0.1708498E-02  0.2345890E+00  5136  1040
  0.4456515E-03  0.8305730E-02  0.1709099E-02  0.2346369E+00  5144  1048
  0.4486166E-03  0.8307555E-02  0.1709694E-02  0.2346884E+00  5176  1056
  0.4515817E-03  0.8309375E-02  0.1710229E-02  0.2347398E+00  5184  1048
  0.4545468E-03  0.8311210E-02  0.1710705E-02  0.2347917E+00  5184  1064
  0.4575120E-03  0.8312947E-02  0.1711114E-02  0.2348408E+00  5160  1064
  0.4604771E-03  0.8314705E-02  0.1711467E-02  0.2348904E+00  5184  1064
  0.4634422E-03  0.8316361E-02  0.1711753E-02  0.2349372E+00  5176  1064
  0.4664073E-03  0.8318005E-02  0.1711980E-02  0.2349836E+00  5144  1064
  0.4693725E-03  0.8319605E-02  0.1712147E-02  0.2350289E+00  5180  1068
  0.4723376E-03  0.8321137E-02  0.1712252E-02  0.2350721E+00  5168  1064
  0.4753027E-03  0.8322701E-02  0.1712302E-02  0.2351163E+00  5200  1048
  0.4782678E-03  0.8324173E-02  0.1712288E-02  0.2351579E+00  5160  1064
  0.4812329E-03  0.8325665E-02  0.1712220E-02  0.2352000E+00  5152  1064
  0.4841981E-03  0.8327068E-02  0.1712091E-02  0.2352397E+00  5168  1080
  0.4871632E-03  0.8328411E-02  0.1711903E-02  0.2352776E+00  5224  1080
  0.4901283E-03  0.8329734E-02  0.1711661E-02  0.2353150E+00  5214  1072
  0.4930934E-03  0.8330951E-02  0.1711358E-02  0.2353494E+00  5168  1080
  0.4960586E-03  0.8332210E-02  0.1711003E-02  0.2353849E+00  5112  1064
  0.4990237E-03  0.8333343E-02  0.1710591E-02  0.2354169E+00  5136  1084
  0.5019888E-03  0.8334434E-02  0.1710126E-02  0.2354478E+00  5144  1092
  0.5049539E-03  0.8335459E-02  0.1709609E-02  0.2354767E+00  5168  1096
  0.5079191E-03  0.8336393E-02  0.1709038E-02  0.2355031E+00  5184  1096
  0.5108842E-03  0.8337273E-02  0.1708419E-02  0.2355280E+00  5224  1096
  0.5138493E-03  0.8338139E-02  0.1707748E-02  0.2355524E+00  5247  1096
  0.5168144E-03  0.8339091E-02  0.1707030E-02  0.2355793E+00  5262  1080
  0.5197587E-03  0.8339996E-02  0.1706270E-02  0.2356049E+00  5200  1080
  0.5227238E-03  0.8340888E-02  0.1705458E-02  0.2356301E+00  5180  1064
  0.5256889E-03  0.8341784E-02  0.1704604E-02  0.2356554E+00  5164  1064
  0.5286540E-03  0.8342584E-02  0.1703706E-02  0.2356780E+00  5156  1064
  0.5316192E-03  0.8343409E-02  0.1702768E-02  0.2357013E+00  5136  1064
  0.5345843E-03  0.8344126E-02  0.1701790E-02  0.2357215E+00  5168  1080
  0.5375494E-03  0.8344828E-02  0.1700775E-02  0.2357414E+00  5200  1080
  0.5405145E-03  0.8345485E-02  0.1699723E-02  0.2357600E+00  5248  1064
  0.5434797E-03  0.8346069E-02  0.1698636E-02  0.2357764E+00  5248  1064
  0.5464448E-03  0.8346671E-02  0.1697516E-02  0.2357935E+00  5224  1056
  0.5494099E-03  0.8347164E-02  0.1696365E-02  0.2358074E+00  5224  1064
  0.5523750E-03  0.8347663E-02  0.1695182E-02  0.2358215E+00  5224  1064
  0.5553402E-03  0.8348068E-02  0.1693969E-02  0.2358329E+00  5221  1064
  0.5583053E-03  0.8348417E-02  0.1692726E-02  0.2358428E+00  5170  1072
  0.5612704E-03  0.8348742E-02  0.1691450E-02  0.2358520E+00  5152  1072
  0.5642355E-03  0.8348961E-02  0.1690143E-02  0.2358581E+00  5168  1088
  0.5672007E-03  0.8349192E-02  0.1688804E-02  0.2358647E+00  5204  1088
  0.5701658E-03  0.8349324E-02  0.1687442E-02  0.2358684E+00  5192  1080
  0.5731309E-03  0.8349446E-02  0.1686052E-02  0.2358718E+00  5212  1080
  0.5760960E-03  0.8349524E-02  0.1684639E-02  0.2358741E+00  5196  1048
  0.5790612E-03  0.8349530E-02  0.1683208E-02  0.2358742E+00  5200  1064
  0.5820263E-03  0.8349528E-02  0.1681749E-02  0.2358742E+00  5252  1076
  0.5849914E-03  0.8349397E-02  0.1680271E-02  0.2358705E+00  5272  1080
  0.5879565E-03  0.8349230E-02  0.1678760E-02  0.2358658E+00  5280  1064
  0.5909217E-03  0.8348944E-02  0.1677227E-02  0.2358577E+00  5272  1080
  0.5938868E-03  0.8348576E-02  0.1675675E-02  0.2358473E+00  5272  1080
  0.5968519E-03  0.8348169E-02  0.1674111E-02  0.2358358E+00  5240  1072
  0.5998170E-03  0.8347668E-02  0.1672550E-02  0.2358216E+00  5280  1088
  0.6027822E-03  0.8347174E-02  0.1670977E-02  0.2358077E+00  5352  1104
  0.6057473E-03  0.8346612E-02  0.1669419E-02  0.2357918E+00  5312  1080
  0.6087124E-03  0.8346042E-02  0.1667862E-02  0.2357757E+00  5248  1056
  0.6116775E-03  0.8345422E-02  0.1666307E-02  0.2357582E+00  5272  1064
  0.6146427E-03  0.8344742E-02  0.1664755E-02  0.2357390E+00  5288  1080
  0.6176078E-03  0.8344044E-02  0.1663195E-02  0.2357192E+00  5296  1080
  0.6205729E-03  0.8343293E-02  0.1661670E-02  0.2356980E+00  5280  1064
  0.6235380E-03  0.8342547E-02  0.1660163E-02  0.2356770E+00  5248  1032
  0.6265032E-03  0.8341775E-02  0.1658700E-02  0.2356551E+00  5256  1040
  0.6294683E-03  0.8340986E-02  0.1657274E-02  0.2356329E+00  5296  1056
  0.6324334E-03  0.8340188E-02  0.1655880E-02  0.2356103E+00  5287  1048
  0.6353985E-03  0.8339360E-02  0.1654548E-02  0.2355869E+00  5312  1048
  0.6383637E-03  0.8338533E-02  0.1653247E-02  0.2355636E+00  5296  1032
  0.6413288E-03  0.8337691E-02  0.1652024E-02  0.2355398E+00  5298  1040
  0.6442939E-03  0.8336871E-02  0.1650868E-02  0.2355166E+00  5300  1040
  0.6472590E-03  0.8336104E-02  0.1649824E-02  0.2354949E+00  5320  1024
  0.6502242E-03  0.8335428E-02  0.1648940E-02  0.2354758E+00  5360  1056
  0.6531893E-03  0.8334715E-02  0.1648057E-02  0.2354557E+00  5368  1056
  0.6561544E-03  0.8333935E-02  0.1647184E-02  0.2354337E+00  5388  1080
  0.6591195E-03  0.8333120E-02  0.1646303E-02  0.2354106E+00  5404  1080
  0.6620847E-03  0.8332301E-02  0.1645457E-02  0.2353875E+00  5440  1096
  0.6650498E-03  0.8331462E-02  0.1644627E-02  0.2353638E+00  5448  1104
  0.6680149E-03  0.8330567E-02  0.1643783E-02  0.2353385E+00  5440  1096
  0.6709800E-03  0.8329683E-02  0.1642993E-02  0.2353136E+00  5424  1064
  0.6739452E-03  0.8328749E-02  0.1642202E-02  0.2352872E+00  5436  1064
  0.6769103E-03  0.8327838E-02  0.1641476E-02  0.2352614E+00  5440  1064
  0.6798754E-03  0.8326904E-02  0.1640777E-02  0.2352350E+00  5432  1056
  0.6828405E-03  0.8325961E-02  0.1640118E-02  0.2352084E+00  5448  1072
  0.6858056E-03  0.8325031E-02  0.1639514E-02  0.2351821E+00  5464  1104
  0.6887708E-03  0.8324046E-02  0.1638916E-02  0.2351543E+00  5456  1096
  0.6917359E-03  0.8323106E-02  0.1638395E-02  0.2351277E+00  5456  1112
  0.6947010E-03  0.8322114E-02  0.1637885E-02  0.2350997E+00  5472  1112
  0.6976661E-03  0.8321162E-02  0.1637453E-02  0.2350728E+00  5435  1088
  0.7006313E-03  0.8320245E-02  0.1637101E-02  0.2350469E+00  5416  1072
  0.7035964E-03  0.8319356E-02  0.1636829E-02  0.2350218E+00  5384  1064
  0.7065615E-03  0.8318615E-02  0.1636725E-02  0.2350009E+00  5416  1072
  0.7095266E-03  0.8317926E-02  0.1636735E-02  0.2349814E+00  5416  1080
  0.7124918E-03  0.8317292E-02  0.1636815E-02  0.2349635E+00  5424  1080
  0.7154569E-03  0.8316625E-02  0.1636910E-02  0.2349447E+00  5400  1072
  0.7184220E-03  0.8315920E-02  0.1637002E-02  0.2349247E+00  5400  1056
  0.7213871E-03  0.8315242E-02  0.1637144E-02  0.2349056E+00  5412  1064
  0.7243523E-03  0.8314499E-02  0.1637279E-02  0.2348846E+00  5416  1048
  0.7273174E-03  0.8313826E-02  0.1637488E-02  0.2348656E+00  5424  1048
  0.7302825E-03  0.8313096E-02  0.1637689E-02  0.2348450E+00  5432  1048
  0.7332476E-03  0.8312412E-02  0.1637942E-02  0.2348256E+00  5376  1024
  0.7362128E-03  0.8311734E-02  0.1638224E-02  0.2348065E+00  5432  1040
  0.7391779E-03  0.8311045E-02  0.1638534E-02  0.2347870E+00  5348  1008
  0.7421430E-03  0.8310454E-02  0.1638935E-02  0.2347703E+00  5368  1008
  0.7451081E-03  0.8309820E-02  0.1639344E-02  0.2347524E+00  5348  1008
  0.7480733E-03  0.8309331E-02  0.1639885E-02  0.2347386E+00  5320   992
  0.7510384E-03  0.8308892E-02  0.1640512E-02  0.2347262E+00  5336   992
  0.7540035E-03  0.8308545E-02  0.1641250E-02  0.2347164E+00  5324   976
  0.7569686E-03  0.8308348E-02  0.1642138E-02  0.2347108E+00  5312   984
  0.7599338E-03  0.8308194E-02  0.1643119E-02  0.2347065E+00  5352  1024
  0.7628989E-03  0.8308149E-02  0.1644193E-02  0.2347052E+00  5360  1024
  0.7658640E-03  0.8308044E-02  0.1645260E-02  0.2347022E+00  5344  1016
  0.7688291E-03  0.8307999E-02  0.1646390E-02  0.2347010E+00  5312  1000
  0.7717943E-03  0.8307951E-02  0.1647538E-02  0.2346996E+00  5376  1024
  0.7747594E-03  0.8307852E-02  0.1648671E-02  0.2346968E+00  5384  1016
  0.7777245E-03  0.8307857E-02  0.1649886E-02  0.2346970E+00  5429  1053
  0.7806896E-03  0.8307797E-02  0.1651088E-02  0.2346953E+00  5456  1072
  0.7836548E-03  0.8307842E-02  0.1652369E-02  0.2346965E+00  5400  1064
  0.7866199E-03  0.8307864E-02  0.1653657E-02  0.2346972E+00  5336  1032
  0.7895850E-03  0.8307903E-02  0.1654978E-02  0.2346983E+00  5328  1016
  0.7925501E-03  0.8307997E-02  0.1656348E-02  0.2347009E+00  5360  1048
  0.7955153E-03  0.8308011E-02  0.1657696E-02  0.2347013E+00  5392  1080
  0.7984804E-03  0.8308129E-02  0.1659112E-02  0.2347046E+00  5408  1072
  0.8014455E-03  0.8308183E-02  0.1660509E-02  0.2347062E+00  5373  1056
  0.8044106E-03  0.8308311E-02  0.1661963E-02  0.2347098E+00  5328  1032
  0.8073758E-03  0.8308483E-02  0.1663464E-02  0.2347146E+00  5280  1032
  0.8103409E-03  0.8308660E-02  0.1664995E-02  0.2347197E+00  5340  1052
  0.8133060E-03  0.8308979E-02  0.1666629E-02  0.2347287E+00  5346  1056
  0.8162711E-03  0.8309238E-02  0.1668251E-02  0.2347360E+00  5272  1040
  0.8192363E-03  0.8309568E-02  0.1669903E-02  0.2347453E+00  5308  1052
  0.8222014E-03  0.8309864E-02  0.1671549E-02  0.2347536E+00  5314  1056
  0.8251665E-03  0.8310172E-02  0.1673207E-02  0.2347624E+00  5264  1040
  0.8281316E-03  0.8310526E-02  0.1674880E-02  0.2347724E+00  5304  1048
  0.8310968E-03  0.8310799E-02  0.1676512E-02  0.2347801E+00  5280  1024
  0.8340619E-03  0.8311150E-02  0.1678153E-02  0.2347900E+00  5268  1052
  0.8370270E-03  0.8311404E-02  0.1679738E-02  0.2347972E+00  5256  1056
  0.8399921E-03  0.8311683E-02  0.1681320E-02  0.2348050E+00  5288  1048
  0.8429573E-03  0.8311973E-02  0.1682898E-02  0.2348132E+00  5304  1048
  0.8459224E-03  0.8312240E-02  0.1684465E-02  0.2348208E+00  5252  1040
  0.8488875E-03  0.8312584E-02  0.1686056E-02  0.2348305E+00  5276  1048
  0.8518526E-03  0.8312865E-02  0.1687619E-02  0.2348384E+00  5232  1048
  0.8548178E-03  0.8313215E-02  0.1689199E-02  0.2348483E+00  5264  1056
  0.8577829E-03  0.8313543E-02  0.1690762E-02  0.2348576E+00  5236  1056
  0.8607480E-03  0.8313905E-02  0.1692320E-02  0.2348678E+00  5236  1056
  0.8637131E-03  0.8314308E-02  0.1693880E-02  0.2348792E+00  5228  1052
  0.8666783E-03  0.8314651E-02  0.1695422E-02  0.2348889E+00  5214  1044
  0.8696434E-03  0.8315034E-02  0.1696976E-02  0.2348997E+00  5195  1024
  0.8726085E-03  0.8315278E-02  0.1698517E-02  0.2349066E+00  5136  1024
  0.8755736E-03  0.8315395E-02  0.1700056E-02  0.2349099E+00  5164  1036
  0.8785388E-03  0.8315292E-02  0.1701578E-02  0.2349070E+00  5184  1048
  0.8815039E-03  0.8314915E-02  0.1703078E-02  0.2348963E+00  5209  1056
  0.8844690E-03  0.8314404E-02  0.1704570E-02  0.2348819E+00  5240  1052
  0.8874341E-03  0.8313908E-02  0.1706042E-02  0.2348679E+00  5206  1064
  0.8903993E-03  0.8313896E-02  0.1707517E-02  0.2348676E+00  5232  1064
  0.8933644E-03  0.8314043E-02  0.1708980E-02  0.2348717E+00  5238  1064
  0.8963295E-03  0.8314708E-02  0.1710427E-02  0.2348905E+00  5232  1048
  0.8992946E-03  0.8315624E-02  0.1711849E-02  0.2349164E+00  5201  1033
  0.9022598E-03  0.8316562E-02  0.1713244E-02  0.2349429E+00  5201  1053
  0.9052249E-03  0.8317496E-02  0.1714623E-02  0.2349693E+00  5222  1062
  0.9081900E-03  0.8318157E-02  0.1715988E-02  0.2349879E+00  5250  1050
  0.9111551E-03  0.8319205E-02  0.1717348E-02  0.2350175E+00  5232  1032
  0.9141203E-03  0.8320325E-02  0.1718709E-02  0.2350492E+00  5216  1052
  0.9170854E-03  0.8321271E-02  0.1720075E-02  0.2350759E+00  5224  1056
  0.9200505E-03  0.8322505E-02  0.1721440E-02  0.2351108E+00  5224  1048
  0.9230156E-03  0.8323633E-02  0.1722808E-02  0.2351426E+00  5176  1024
  0.9259808E-03  0.8324691E-02  0.1724171E-02  0.2351725E+00  5183  1024
  0.9289459E-03  0.8325608E-02  0.1725529E-02  0.2351984E+00  5204  1024
  0.9319110E-03  0.8326400E-02  0.1726880E-02  0.2352208E+00  5234  1038
  0.9348761E-03  0.8327113E-02  0.1728219E-02  0.2352409E+00  5192  1040
  0.9378413E-03  0.8327725E-02  0.1729552E-02  0.2352582E+00  5164  1040
  0.9408064E-03  0.8328434E-02  0.1730872E-02  0.2352783E+00  5192  1048
  0.9437715E-03  0.8329089E-02  0.1732190E-02  0.2352968E+00  5164  1060
  0.9467366E-03  0.8329876E-02  0.1733498E-02  0.2353190E+00  5184  1072
  0.9497017E-03  0.8330524E-02  0.1734799E-02  0.2353373E+00  5208  1072
  0.9526669E-03  0.8330967E-02  0.1736083E-02  0.2353498E+00  5168  1056
  0.9556320E-03  0.8331238E-02  0.1737342E-02  0.2353575E+00  5180  1056
  0.9585971E-03  0.8331395E-02  0.1738567E-02  0.2353619E+00  5135  1068
  0.9615622E-03  0.8331374E-02  0.1739762E-02  0.2353613E+00  5133  1080
  0.9645274E-03  0.8331203E-02  0.1740925E-02  0.2353565E+00  5144  1080
  0.9674925E-03  0.8330928E-02  0.1742062E-02  0.2353487E+00  5124  1076
  0.9704576E-03  0.8330582E-02  0.1743179E-02  0.2353389E+00  5128  1056
  0.9734227E-03  0.8330166E-02  0.1744269E-02  0.2353272E+00  5112  1064
  0.9763879E-03  0.8329698E-02  0.1745343E-02  0.2353140E+00  5168  1064
  0.9793530E-03  0.8329178E-02  0.1746390E-02  0.2352993E+00  5160  1040
  0.9823181E-03  0.8328621E-02  0.1747419E-02  0.2352836E+00  5147  1035
  0.9852832E-03  0.8328041E-02  0.1748429E-02  0.2352672E+00  5140  1033
  0.9882484E-03  0.8327490E-02  0.1749418E-02  0.2352516E+00  5134  1033
  0.9912135E-03  0.8326957E-02  0.1750394E-02  0.2352365E+00  5168  1044
  0.9941786E-03  0.8326526E-02  0.1751352E-02  0.2352244E+00  5136  1044
  0.9971437E-03  0.8326341E-02  0.1752300E-02  0.2352191E+00  5137  1048
  0.1000109E-02  0.8326421E-02  0.1753236E-02  0.2352214E+00  5137  1049
  0.1003074E-02  0.8326665E-02  0.1754163E-02  0.2352283E+00  5113  1049
  0.1006039E-02  0.8327037E-02  0.1755081E-02  0.2352388E+00  5121  1057
  0.1009004E-02  0.8327547E-02  0.1755996E-02  0.2352532E+00  5111  1053
  0.1011969E-02  0.8328219E-02  0.1756899E-02  0.2352722E+00  5110  1053
  0.1014934E-02  0.8329050E-02  0.1757799E-02  0.2352957E+00  5087  1057
  0.1017900E-02  0.9890121E-02  0.1758686E-02  0.2793959E+00  5105  1065
  0.1020865E-02  0.1144636E-01  0.1759564E-02  0.3233598E+00  5123  1072
  0.1023830E-02  0.1143191E-01  0.1760435E-02  0.3229515E+00  5127  1072
  0.1026795E-02  0.1139894E-01  0.1761291E-02  0.3220200E+00  5134  1072
  0.1029760E-02  0.1135195E-01  0.1762123E-02  0.3206926E+00  5119  1076
  0.1032725E-02  0.1432672E-01  0.1762939E-02  0.4047299E+00  5160  1084
  0.1035690E-02  0.1573973E-01  0.1763718E-02  0.4446473E+00  5172  1090
  0.1038655E-02  0.1711002E-01  0.1764461E-02  0.4833581E+00  5206  1094
  0.1041621E-02  0.1693283E-01  0.1765177E-02  0.4783525E+00  5197  1094
  0.1044586E-02  0.1676715E-01  0.1765836E-02  0.4736720E+00  5170  1095
  0.1047551E-02  0.1658470E-01  0.1766485E-02  0.4685178E+00  5195  1095
  0.1050516E-02  0.1628272E-01  0.1767077E-02  0.4599868E+00  5200  1096
  0.1053481E-02  0.1597138E-01  0.1767648E-02  0.4511914E+00  5208  1088
  0.1056345E-02  0.1465013E-01  0.1768167E-02  0.4138660E+00  5200  1088
  0.1058992E-02  0.1357793E-01  0.1768608E-02  0.3835766E+00  5192  1088
  0.1061500E-02  0.1341988E-01  0.1769012E-02  0.3791117E+00  5224  1088
  0.1063937E-02  0.1327151E-01  0.1769360E-02  0.3749202E+00  5239  1087
  0.1066351E-02  0.1311242E-01  0.1769692E-02  0.3704258E+00  5254  1080
  0.1068760E-02  0.1297422E-01  0.1769987E-02  0.3665218E+00  5232  1079
  0.1071089E-02  0.1422525E-01  0.1770245E-02  0.4018634E+00  5259  1078
  0.1073400E-02  0.1409060E-01  0.1770479E-02  0.3980596E+00  5247  1076
  0.1075684E-02  0.1397272E-01  0.1770671E-02  0.3947293E+00  5246  1070
  0.1078047E-02  0.1385123E-01  0.1770856E-02  0.3912973E+00  5258  1068
  0.1080383E-02  0.1169118E-01  0.1770997E-02  0.3302757E+00  5239  1065
  0.1082692E-02  0.1126066E-01  0.1771116E-02  0.3181137E+00  5262  1070
  0.1085017E-02  0.1058865E-01  0.1771207E-02  0.2991293E+00  5266  1076
  0.1087382E-02  0.9590773E-02  0.1771264E-02  0.2709393E+00  5252  1076
  0.1089850E-02  0.9570290E-02  0.1771305E-02  0.2703607E+00  5282  1080
  0.1092545E-02  0.8351956E-02  0.1771303E-02  0.2359428E+00  5298  1080
  0.1095510E-02  0.8352286E-02  0.1771277E-02  0.2359521E+00  5265  1084
  0.1098475E-02  0.8352512E-02  0.1771202E-02  0.2359585E+00  5257  1084
  0.1101440E-02  0.8352657E-02  0.1771085E-02  0.2359626E+00  5280  1084
  0.1104405E-02  0.8352736E-02  0.1770937E-02  0.2359648E+00  5284  1084
  0.1107370E-02  0.9911009E-02  0.1770734E-02  0.2799860E+00  5280  1088
  0.1110335E-02  0.9911811E-02  0.1770503E-02  0.2800087E+00  5290  1088
  0.1113300E-02  0.9912681E-02  0.1770214E-02  0.2800332E+00  5288  1088
  0.1116266E-02  0.9913502E-02  0.1769891E-02  0.2800564E+00  5283  1088
  0.1119231E-02  0.9914182E-02  0.1769527E-02  0.2800756E+00  5280  1088
  0.1122196E-02  0.9914644E-02  0.1769112E-02  0.2800887E+00  5273  1089
  0.1125161E-02  0.9914854E-02  0.1768675E-02  0.2800946E+00  5277  1090
  0.1128126E-02  0.9914787E-02  0.1768179E-02  0.2800927E+00  5276  1096
  0.1131091E-02  0.9914507E-02  0.1767662E-02  0.2800848E+00  5288  1096
  0.1134056E-02  0.9914044E-02  0.1767094E-02  0.2800717E+00  5289  1096
  0.1137021E-02  0.9913407E-02  0.1766486E-02  0.2800537E+00  5310  1096
  0.1139987E-02  0.9912707E-02  0.1765848E-02  0.2800340E+00  5326  1096
  0.1142952E-02  0.9911855E-02  0.1765149E-02  0.2800099E+00  5328  1096
  0.1145917E-02  0.9911053E-02  0.1764434E-02  0.2799872E+00  5327  1095
  0.1148882E-02  0.9910143E-02  0.1763658E-02  0.2799615E+00  5322  1090
  0.1151847E-02  0.9909275E-02  0.1762856E-02  0.2799370E+00  5331  1089
  0.1154812E-02  0.9908391E-02  0.1762017E-02  0.2799121E+00  5351  1095
  0.1157777E-02  0.9907492E-02  0.1761129E-02  0.2798866E+00  5364  1110
  0.1160742E-02  0.8347114E-02  0.1760230E-02  0.2358060E+00  5358  1102
  0.1163708E-02  0.8346443E-02  0.1759272E-02  0.2357870E+00  5377  1125
  0.1166673E-02  0.8345748E-02  0.1758309E-02  0.2357674E+00  5378  1114
  0.1169638E-02  0.8345000E-02  0.1757299E-02  0.2357463E+00  5390  1128
  0.1172603E-02  0.8344202E-02  0.1756254E-02  0.2357237E+00  5406  1137
  0.1175568E-02  0.8343369E-02  0.1755191E-02  0.2357002E+00  5412  1137
  0.1178533E-02  0.8342468E-02  0.1754062E-02  0.2356747E+00  5438  1138
  0.1181498E-02  0.8341542E-02  0.1752931E-02  0.2356486E+00  5426  1138
  0.1184463E-02  0.8340549E-02  0.1751734E-02  0.2356205E+00  5435  1138
  0.1187429E-02  0.8339519E-02  0.1750520E-02  0.2355914E+00  5433  1138
  0.1190394E-02  0.8338444E-02  0.1749272E-02  0.2355611E+00  5429  1139
  0.1193359E-02  0.8337313E-02  0.1747975E-02  0.2355291E+00  5432  1141
  0.1196324E-02  0.8336160E-02  0.1746682E-02  0.2354965E+00  5423  1135
  0.1199289E-02  0.8334941E-02  0.1745322E-02  0.2354621E+00  5436  1144
  0.1202254E-02  0.8333701E-02  0.1743971E-02  0.2354271E+00  5442  1140
  0.1205219E-02  0.8332410E-02  0.1742573E-02  0.2353906E+00  5432  1132
  0.1208184E-02  0.8331079E-02  0.1741148E-02  0.2353530E+00  5441  1144
  0.1211150E-02  0.8329721E-02  0.1739717E-02  0.2353146E+00  5446  1156
  0.1214115E-02  0.8328299E-02  0.1738222E-02  0.2352745E+00  5480  1170
  0.1217080E-02  0.8326859E-02  0.1736742E-02  0.2352338E+00  5469  1173
  0.1220045E-02  0.8325352E-02  0.1735195E-02  0.2351912E+00  5501  1183
  0.1223010E-02  0.8323810E-02  0.1733643E-02  0.2351476E+00  5475  1167
  0.1225975E-02  0.8322218E-02  0.1732062E-02  0.2351027E+00  5478  1174
  0.1228940E-02  0.8320564E-02  0.1730432E-02  0.2350559E+00  5507  1185
  0.1231905E-02  0.8318879E-02  0.1728813E-02  0.2350083E+00  5517  1191
  0.1234871E-02  0.8317120E-02  0.1727122E-02  0.2349586E+00  5524  1192
  0.1237836E-02  0.8315337E-02  0.1725447E-02  0.2349083E+00  5516  1176
  0.1240801E-02  0.8313500E-02  0.1723726E-02  0.2348564E+00  5532  1192
  0.1243766E-02  0.8311624E-02  0.1721982E-02  0.2348034E+00  5542  1202
  0.1246731E-02  0.8309724E-02  0.1720238E-02  0.2347497E+00  5537  1192
  0.1249696E-02  0.8307774E-02  0.1718429E-02  0.2346946E+00  5546  1198
  0.1252661E-02  0.8305826E-02  0.1716648E-02  0.2346396E+00  5538  1196
  0.1255626E-02  0.8303840E-02  0.1714807E-02  0.2345835E+00  5536  1196
  0.1258591E-02  0.8301853E-02  0.1712979E-02  0.2345273E+00  5545  1196
  0.1261557E-02  0.8299862E-02  0.1711146E-02  0.2344711E+00  5533  1184
  0.1264522E-02  0.8297873E-02  0.1709299E-02  0.2344149E+00  5524  1182
  0.1267487E-02  0.8295920E-02  0.1707497E-02  0.2343598E+00  5518  1172
  0.1270452E-02  0.8293955E-02  0.1705652E-02  0.2343042E+00  5511  1172
  0.1273417E-02  0.8292023E-02  0.1703850E-02  0.2342496E+00  5535  1180
  0.1276382E-02  0.8290083E-02  0.1702026E-02  0.2341948E+00  5538  1182
  0.1279347E-02  0.8288147E-02  0.1700198E-02  0.2341402E+00  5562  1181
  0.1282312E-02  0.8286227E-02  0.1698388E-02  0.2340859E+00  5559  1183
  0.1285278E-02  0.8284274E-02  0.1696527E-02  0.2340307E+00  5559  1178
  0.1288243E-02  0.8282347E-02  0.1694704E-02  0.2339763E+00  5582  1188
  0.1291208E-02  0.8280393E-02  0.1692836E-02  0.2339211E+00  5609  1213
  0.1294173E-02  0.8278429E-02  0.1690960E-02  0.2338656E+00  5608  1208
  0.1297138E-02  0.8276488E-02  0.1689101E-02  0.2338108E+00  5600  1198
  0.1300103E-02  0.8274553E-02  0.1687235E-02  0.2337561E+00  5620  1214
  0.1303068E-02  0.8272682E-02  0.1685435E-02  0.2337033E+00  5619  1223
  0.1306033E-02  0.8270826E-02  0.1683631E-02  0.2336508E+00  5610  1202
  0.1308999E-02  0.8269044E-02  0.1681902E-02  0.2336005E+00  5632  1205
  0.1311964E-02  0.8267282E-02  0.1680187E-02  0.2335507E+00  5636  1201
  0.1314929E-02  0.8265553E-02  0.1678505E-02  0.2335019E+00  5631  1198
  0.1317894E-02  0.8263857E-02  0.1676870E-02  0.2334540E+00  5604  1167
  0.1320859E-02  0.8262143E-02  0.1675220E-02  0.2334055E+00  5596  1172
  0.1323824E-02  0.8260461E-02  0.1673608E-02  0.2333580E+00  5579  1153
  0.1326789E-02  0.8258721E-02  0.1671934E-02  0.2333089E+00  5608  1188
  0.1329754E-02  0.8256961E-02  0.1670241E-02  0.2332592E+00  5600  1192
  0.1332720E-02  0.8255168E-02  0.1668514E-02  0.2332085E+00  5565  1170
  0.1335685E-02  0.8253346E-02  0.1666757E-02  0.2331570E+00  5539  1144
  0.1338650E-02  0.8251547E-02  0.1665024E-02  0.2331062E+00  5552  1144
  0.1341615E-02  0.8249803E-02  0.1663345E-02  0.2330569E+00  5564  1135
  0.1344580E-02  0.8248190E-02  0.1661795E-02  0.2330114E+00  5526  1104
  0.1347545E-02  0.8246644E-02  0.1660311E-02  0.2329677E+00  5512  1092
  0.1350510E-02  0.8245170E-02  0.1658896E-02  0.2329261E+00  5509  1085
  0.1353475E-02  0.8243769E-02  0.1657552E-02  0.2328865E+00  5503  1080
  0.1356441E-02  0.8242379E-02  0.1656214E-02  0.2328472E+00  5500  1072
  0.1359406E-02  0.8241060E-02  0.1654945E-02  0.2328100E+00  5490  1080
  0.1362371E-02  0.8239742E-02  0.1653670E-02  0.2327727E+00  5490  1084
  0.1365336E-02  0.8238473E-02  0.1652439E-02  0.2327369E+00  5473  1070
  0.1368301E-02  0.8237236E-02  0.1651235E-02  0.2327019E+00  5468  1068
  0.1371266E-02  0.8236016E-02  0.1650043E-02  0.2326675E+00  5470  1096
  0.1374231E-02  0.8234841E-02  0.1648892E-02  0.2326343E+00  5443  1090
  0.1377196E-02  0.8233627E-02  0.1647694E-02  0.2326000E+00  5449  1082
  0.1380162E-02  0.8232436E-02  0.1646518E-02  0.2325663E+00  5458  1080
  0.1383127E-02  0.8231278E-02  0.1645370E-02  0.2325336E+00  5421  1052
  0.1386092E-02  0.8230165E-02  0.1644262E-02  0.2325022E+00  5408  1042
  0.1389057E-02  0.8229208E-02  0.1643311E-02  0.2324751E+00  5381  1016
  0.1392022E-02  0.8228369E-02  0.1642472E-02  0.2324514E+00  5396  1014
  0.1394987E-02  0.8227666E-02  0.1641773E-02  0.2324316E+00  5394  1023
  0.1397952E-02  0.8227039E-02  0.1641144E-02  0.2324139E+00  5412  1040
  0.1400917E-02  0.8226506E-02  0.1640613E-02  0.2323988E+00  5400  1030
  0.1403883E-02  0.8226050E-02  0.1640160E-02  0.2323859E+00  5411  1035
  0.1406848E-02  0.8225661E-02  0.1639771E-02  0.2323749E+00  5423  1028
  0.1409813E-02  0.8225355E-02  0.1639477E-02  0.2323663E+00  5447  1052
  0.1412778E-02  0.8225105E-02  0.1639231E-02  0.2323592E+00  5446  1044
  0.1415743E-02  0.8224900E-02  0.1639043E-02  0.2323534E+00  5434  1038
  0.1418708E-02  0.8224701E-02  0.1638857E-02  0.2323478E+00  5455  1062
  0.1421673E-02  0.8224500E-02  0.1638675E-02  0.2323421E+00  5464  1068
  0.1424638E-02  0.8224296E-02  0.1638499E-02  0.2323364E+00  5434  1038
  0.1427604E-02  0.8224095E-02  0.1638317E-02  0.2323307E+00  5442  1040
  0.1430569E-02  0.8223906E-02  0.1638166E-02  0.2323253E+00  5458  1038
  0.1433534E-02  0.8223754E-02  0.1638045E-02  0.2323210E+00  5434  1024
  0.1436499E-02  0.8223659E-02  0.1637995E-02  0.2323184E+00  5402  1012
  0.1439464E-02  0.8223640E-02  0.1638028E-02  0.2323178E+00  5403  1013
  0.1442429E-02  0.8223716E-02  0.1638157E-02  0.2323200E+00  5423  1028
  0.1445394E-02  0.8223868E-02  0.1638386E-02  0.2323243E+00  5449  1041
  0.1448359E-02  0.8224114E-02  0.1638696E-02  0.2323312E+00  5434  1034
  0.1451325E-02  0.8224421E-02  0.1639087E-02  0.2323399E+00  5432  1056
  0.1454290E-02  0.8224789E-02  0.1639534E-02  0.2323503E+00  5411  1046
  0.1457255E-02  0.8225203E-02  0.1640032E-02  0.2323620E+00  5416  1050
  0.1460220E-02  0.8225645E-02  0.1640572E-02  0.2323745E+00  5417  1052
  0.1463185E-02  0.8226125E-02  0.1641134E-02  0.2323880E+00  5402  1056
  0.1466150E-02  0.8226613E-02  0.1641722E-02  0.2324018E+00  5421  1064
  0.1469115E-02  0.8227131E-02  0.1642323E-02  0.2324164E+00  5398  1045
  0.1472080E-02  0.8227649E-02  0.1642936E-02  0.2324311E+00  5404  1040
  0.1475046E-02  0.8228174E-02  0.1643559E-02  0.2324459E+00  5403  1032
  0.1478011E-02  0.8228720E-02  0.1644196E-02  0.2324613E+00  5386  1008
  0.1480976E-02  0.8229249E-02  0.1644840E-02  0.2324763E+00  5397  1018
  0.1483941E-02  0.8229804E-02  0.1645493E-02  0.2324920E+00  5392  1012
  0.1486906E-02  0.8230340E-02  0.1646150E-02  0.2325071E+00  5387  1016
  0.1489871E-02  0.8230895E-02  0.1646819E-02  0.2325228E+00  5373  1003
  0.1492836E-02  0.8231465E-02  0.1647504E-02  0.2325389E+00  5387  1011
  0.1495801E-02  0.8232051E-02  0.1648217E-02  0.2325554E+00  5412  1024
  0.1498767E-02  0.8232682E-02  0.1648955E-02  0.2325733E+00  5406  1022
  0.1501732E-02  0.8233317E-02  0.1649718E-02  0.2325912E+00  5402  1004
  0.1504697E-02  0.8234005E-02  0.1650511E-02  0.2326107E+00  5411  1023
  0.1507662E-02  0.8234716E-02  0.1651336E-02  0.2326307E+00  5394  1012
  0.1510627E-02  0.8235490E-02  0.1652220E-02  0.2326526E+00  5372  1002
  0.1513592E-02  0.8236331E-02  0.1653157E-02  0.2326764E+00  5374  1014
  0.1516557E-02  0.8237218E-02  0.1654155E-02  0.2327014E+00  5362  1012
  0.1519522E-02  0.8238186E-02  0.1655206E-02  0.2327287E+00  5399  1036
  0.1522488E-02  0.8239168E-02  0.1656285E-02  0.2327565E+00  5401  1026
  0.1525453E-02  0.8240200E-02  0.1657395E-02  0.2327857E+00  5420  1040
  0.1528418E-02  0.8241266E-02  0.1658530E-02  0.2328158E+00  5433  1040
  0.1531383E-02  0.8242347E-02  0.1659681E-02  0.2328463E+00  5427  1032
  0.1534348E-02  0.8243485E-02  0.1660860E-02  0.2328785E+00  5399  1019
  0.1537313E-02  0.8244622E-02  0.1662045E-02  0.2329106E+00  5398  1016
  0.1540278E-02  0.8245817E-02  0.1663260E-02  0.2329443E+00  5405  1017
  0.1543243E-02  0.8247026E-02  0.1664487E-02  0.2329785E+00  5400  1016
  0.1546209E-02  0.8248266E-02  0.1665734E-02  0.2330135E+00  5399  1026
  0.1549174E-02  0.8249554E-02  0.1667010E-02  0.2330499E+00  5424  1040
  0.1552139E-02  0.8250846E-02  0.1668296E-02  0.2330864E+00  5436  1032
  0.1555104E-02  0.8252194E-02  0.1669612E-02  0.2331245E+00  5463  1052
  0.1558069E-02  0.8253522E-02  0.1670916E-02  0.2331620E+00  5508  1082
  0.1561034E-02  0.8254863E-02  0.1672218E-02  0.2331999E+00  5518  1084
  0.1563999E-02  0.8256200E-02  0.1673507E-02  0.2332376E+00  5511  1068
  0.1566964E-02  0.8257522E-02  0.1674785E-02  0.2332750E+00  5494  1049
  0.1569930E-02  0.8258881E-02  0.1676076E-02  0.2333134E+00  5505  1059
  0.1572895E-02  0.8260212E-02  0.1677350E-02  0.2333510E+00  5534  1071
  0.1575860E-02  0.8261571E-02  0.1678630E-02  0.2333894E+00  5528  1061
  0.1578825E-02  0.8262911E-02  0.1679892E-02  0.2334272E+00  5536  1079
  0.1581790E-02  0.8264241E-02  0.1681139E-02  0.2334648E+00  5516  1076
  0.1584755E-02  0.8265573E-02  0.1682373E-02  0.2335024E+00  5506  1072
  0.1587720E-02  0.8266861E-02  0.1683574E-02  0.2335388E+00  5500  1069
  0.1590685E-02  0.8268160E-02  0.1684765E-02  0.2335755E+00  5495  1064
  0.1593651E-02  0.8269413E-02  0.1685921E-02  0.2336109E+00  5490  1064
  0.1596616E-02  0.8270660E-02  0.1687058E-02  0.2336461E+00  5491  1067
  0.1599581E-02  0.8271884E-02  0.1688169E-02  0.2336807E+00  5502  1065
  0.1602546E-02  0.8273071E-02  0.1689246E-02  0.2337143E+00  5517  1075
  0.1605511E-02  0.8274253E-02  0.1690302E-02  0.2337476E+00  5491  1074
  0.1608476E-02  0.8275379E-02  0.1691315E-02  0.2337795E+00  5493  1080
  0.1611441E-02  0.8276490E-02  0.1692301E-02  0.2338108E+00  5481  1075
  0.1614406E-02  0.8277550E-02  0.1693245E-02  0.2338408E+00  5507  1090
  0.1617372E-02  0.8278565E-02  0.1694149E-02  0.2338695E+00  5526  1090
  0.1620337E-02  0.8279542E-02  0.1695015E-02  0.2338971E+00  5530  1090
  0.1623302E-02  0.8280451E-02  0.1695830E-02  0.2339228E+00  5547  1095
  0.1626267E-02  0.8281328E-02  0.1696609E-02  0.2339475E+00  5537  1096
  0.1629232E-02  0.8282138E-02  0.1697334E-02  0.2339704E+00  5545  1104
  0.1632197E-02  0.8282904E-02  0.1698015E-02  0.2339920E+00  5526  1100
  0.1635162E-02  0.8283617E-02  0.1698648E-02  0.2340122E+00  5518  1092
  0.1638127E-02  0.8284271E-02  0.1699228E-02  0.2340307E+00  5504  1088
  0.1641093E-02  0.8284881E-02  0.1699763E-02  0.2340479E+00  5512  1096
  0.1644058E-02  0.8285426E-02  0.1700241E-02  0.2340633E+00  5536  1104
  0.1647023E-02  0.8285922E-02  0.1700671E-02  0.2340773E+00  5553  1117
  0.1649988E-02  0.8286356E-02  0.1701045E-02  0.2340896E+00  5579  1139
  0.1652953E-02  0.8286730E-02  0.1701365E-02  0.2341001E+00  5582  1144
  0.1655918E-02  0.8287046E-02  0.1701631E-02  0.2341091E+00  5572  1134
  0.1658883E-02  0.8287296E-02  0.1701839E-02  0.2341161E+00  5587  1144
  0.1661848E-02  0.8287483E-02  0.1701993E-02  0.2341214E+00  5586  1137
  0.1664814E-02  0.8287601E-02  0.1702088E-02  0.2341247E+00  5609  1148
  0.1667779E-02  0.8287654E-02  0.1702126E-02  0.2341262E+00  5618  1151
  0.1670744E-02  0.8287640E-02  0.1702106E-02  0.2341258E+00  5626  1152
  0.1673709E-02  0.8287561E-02  0.1702028E-02  0.2341236E+00  5622  1152
  0.1676674E-02  0.8287414E-02  0.1701891E-02  0.2341195E+00  5624  1154
  0.1679639E-02  0.8287207E-02  0.1701698E-02  0.2341136E+00  5618  1154
  0.1682604E-02  0.8286932E-02  0.1701445E-02  0.2341058E+00  5620  1152
  0.1685569E-02  0.8286597E-02  0.1701136E-02  0.2340964E+00  5613  1146
  0.1688535E-02  0.8286199E-02  0.1700769E-02  0.2340851E+00  5609  1146
  0.1691500E-02  0.8285735E-02  0.1700345E-02  0.2340720E+00  5612  1141
  0.1694465E-02  0.8285216E-02  0.1699867E-02  0.2340574E+00  5617  1141
  0.1697430E-02  0.8284629E-02  0.1699332E-02  0.2340408E+00  5603  1132
  0.1700395E-02  0.8283991E-02  0.1698746E-02  0.2340227E+00  5616  1138
  0.1703360E-02  0.8283291E-02  0.1698106E-02  0.2340030E+00  5606  1138
  0.1706325E-02  0.8282536E-02  0.1697414E-02  0.2339816E+00  5608  1138
  0.1709290E-02  0.8281732E-02  0.1696675E-02  0.2339589E+00  5615  1141
  0.1712256E-02  0.8280867E-02  0.1695883E-02  0.2339345E+00  5614  1138
  0.1715221E-02  0.8279962E-02  0.1695048E-02  0.2339089E+00  5623  1139
  0.1718186E-02  0.8279001E-02  0.1694165E-02  0.2338818E+00  5614  1126
  0.1721151E-02  0.8277999E-02  0.1693240E-02  0.2338535E+00  5610  1122
  0.1724116E-02  0.8276954E-02  0.1692273E-02  0.2338239E+00  5608  1118
  0.1727081E-02  0.8275865E-02  0.1691264E-02  0.2337932E+00  5592  1104
  0.1730046E-02  0.8274746E-02  0.1690220E-02  0.2337616E+00  5600  1100
  0.1733011E-02  0.8273583E-02  0.1689136E-02  0.2337287E+00  5595  1092
  0.1735977E-02  0.8272393E-02  0.1688022E-02  0.2336951E+00  5604  1092
  0.1738942E-02  0.8271166E-02  0.1686874E-02  0.2336604E+00  5611  1092
  0.1741907E-02  0.8269907E-02  0.1685696E-02  0.2336249E+00  5618  1088
  0.1744872E-02  0.8268623E-02  0.1684493E-02  0.2335886E+00  5617  1090
  0.1747837E-02  0.8267305E-02  0.1683259E-02  0.2335514E+00  5620  1088
  0.1750802E-02  0.8265967E-02  0.1682008E-02  0.2335136E+00  5632  1100
  0.1753767E-02  0.8264599E-02  0.1680732E-02  0.2334749E+00  5626  1100
  0.1756732E-02  0.8263215E-02  0.1679440E-02  0.2334358E+00  5629  1094
  0.1759698E-02  0.8261818E-02  0.1678134E-02  0.2333964E+00  5613  1088
  0.1762663E-02  0.8260406E-02  0.1676814E-02  0.2333565E+00  5606  1077
  0.1765628E-02  0.8258993E-02  0.1675492E-02  0.2333166E+00  5641  1106
  0.1768593E-02  0.8257566E-02  0.1674158E-02  0.2332762E+00  5631  1100
  0.1771558E-02  0.8256141E-02  0.1672825E-02  0.2332360E+00  5644  1100
  0.1774523E-02  0.8254709E-02  0.1671486E-02  0.2331955E+00  5627  1100
  0.1777488E-02  0.8253274E-02  0.1670145E-02  0.2331550E+00  5616  1087
  0.1780453E-02  0.8251842E-02  0.1668808E-02  0.2331145E+00  5642  1108
  0.1783419E-02  0.8250404E-02  0.1667466E-02  0.2330739E+00  5632  1096
  0.1786384E-02  0.8248985E-02  0.1666136E-02  0.2330338E+00  5646  1109
  0.1789349E-02  0.8247570E-02  0.1664809E-02  0.2329939E+00  5621  1102
  0.1792314E-02  0.8246179E-02  0.1663503E-02  0.2329546E+00  5638  1108
  0.1795279E-02  0.8244813E-02  0.1662216E-02  0.2329160E+00  5635  1106
  0.1798244E-02  0.8243465E-02  0.1660946E-02  0.2328779E+00  5626  1093
  0.1801209E-02  0.8242152E-02  0.1659706E-02  0.2328408E+00  5626  1082
  0.1804174E-02  0.8240856E-02  0.1658481E-02  0.2328042E+00  5604  1074
  0.1807140E-02  0.8239614E-02  0.1657305E-02  0.2327691E+00  5629  1085
  0.1810105E-02  0.8238424E-02  0.1656179E-02  0.2327355E+00  5610  1063
  0.1813070E-02  0.8237294E-02  0.1655109E-02  0.2327036E+00  5611  1059
  0.1816035E-02  0.8236224E-02  0.1654091E-02  0.2326733E+00  5601  1045
  0.1819000E-02  0.8235193E-02  0.1653113E-02  0.2326442E+00  5604  1051
  0.1821965E-02  0.8234233E-02  0.1652196E-02  0.2326171E+00  5618  1064
  0.1824930E-02  0.8233295E-02  0.1651301E-02  0.2325906E+00  5638  1056
  0.1827895E-02  0.8232398E-02  0.1650438E-02  0.2325653E+00  5637  1071
  0.1830861E-02  0.8231541E-02  0.1649609E-02  0.2325410E+00  5625  1067
  0.1833826E-02  0.8230708E-02  0.1648802E-02  0.2325175E+00  5632  1086
  0.1836791E-02  0.8229922E-02  0.1648027E-02  0.2324953E+00  5650  1090
  0.1839756E-02  0.8229141E-02  0.1647260E-02  0.2324732E+00  5620  1082
  0.1842721E-02  0.8228417E-02  0.1646538E-02  0.2324528E+00  5627  1087
  0.1845686E-02  0.8227713E-02  0.1645834E-02  0.2324329E+00  5617  1076
  0.1848651E-02  0.8227036E-02  0.1645153E-02  0.2324138E+00  5598  1064
  0.1851616E-02  0.8226395E-02  0.1644499E-02  0.2323957E+00  5616  1076
  0.1854582E-02  0.8225757E-02  0.1643854E-02  0.2323776E+00  5609  1077
  0.1857547E-02  0.8225175E-02  0.1643251E-02  0.2323612E+00  5630  1092
  0.1860512E-02  0.8224593E-02  0.1642655E-02  0.2323447E+00  5618  1096
  0.1863477E-02  0.8224048E-02  0.1642088E-02  0.2323294E+00  5602  1088
  0.1866442E-02  0.8223532E-02  0.1641546E-02  0.2323148E+00  5556  1056
  0.1869407E-02  0.8223030E-02  0.1641022E-02  0.2323006E+00  5559  1056
  0.1872372E-02  0.8222588E-02  0.1640542E-02  0.2322881E+00  5552  1052
  0.1875337E-02  0.8222143E-02  0.1640069E-02  0.2322755E+00  5550  1058
  0.1878303E-02  0.8221757E-02  0.1639641E-02  0.2322646E+00  5544  1052
  0.1881268E-02  0.8221385E-02  0.1639229E-02  0.2322541E+00  5535  1058
  0.1884233E-02  0.8221042E-02  0.1638844E-02  0.2322444E+00  5530  1070
  0.1887198E-02  0.8220747E-02  0.1638496E-02  0.2322361E+00  5532  1081
  0.1890163E-02  0.8220447E-02  0.1638156E-02  0.2322276E+00  5541  1084
  0.1893128E-02  0.8220213E-02  0.1637864E-02  0.2322210E+00  5549  1092
  0.1896093E-02  0.8219977E-02  0.1637583E-02  0.2322143E+00  5549  1100
  0.1899058E-02  0.8219796E-02  0.1637347E-02  0.2322092E+00  5555  1095
  0.1902024E-02  0.8219660E-02  0.1637152E-02  0.2322054E+00  5530  1074
  0.1904989E-02  0.8219558E-02  0.1636999E-02  0.2322025E+00  5539  1084
  0.1907954E-02  0.8219541E-02  0.1636914E-02  0.2322020E+00  5539  1087
  0.1910919E-02  0.8219512E-02  0.1636834E-02  0.2322012E+00  5541  1075
  0.1913884E-02  0.8219558E-02  0.1636814E-02  0.2322025E+00  5563  1089
  0.1916849E-02  0.8219628E-02  0.1636829E-02  0.2322045E+00  5570  1090
  0.1919814E-02  0.8219716E-02  0.1636863E-02  0.2322070E+00  5575  1095
  0.1922779E-02  0.8219828E-02  0.1636915E-02  0.2322101E+00  5567  1086
  0.1925745E-02  0.8219917E-02  0.1636964E-02  0.2322126E+00  5541  1061
  0.1928710E-02  0.8220061E-02  0.1637052E-02  0.2322167E+00  5554  1062
  0.1931675E-02  0.8220172E-02  0.1637129E-02  0.2322199E+00  5581  1080
  0.1934640E-02  0.8220309E-02  0.1637225E-02  0.2322237E+00  5578  1062
  0.1937605E-02  0.8220458E-02  0.1637337E-02  0.2322279E+00  5577  1057
  0.1940570E-02  0.8220598E-02  0.1637452E-02  0.2322319E+00  5556  1048
  0.1943535E-02  0.8220791E-02  0.1637603E-02  0.2322373E+00  5546  1038
  0.1946500E-02  0.8220949E-02  0.1637743E-02  0.2322418E+00  5556  1048
  0.1949466E-02  0.8221156E-02  0.1637916E-02  0.2322476E+00  5573  1049
  0.1952431E-02  0.8221349E-02  0.1638088E-02  0.2322531E+00  5560  1038
  0.1955396E-02  0.8221554E-02  0.1638273E-02  0.2322589E+00  5534  1022
  0.1958361E-02  0.8221791E-02  0.1638485E-02  0.2322656E+00  5518  1024
  0.1961326E-02  0.8221999E-02  0.1638689E-02  0.2322715E+00  5512  1033
  0.1964291E-02  0.8222266E-02  0.1638934E-02  0.2322790E+00  5483  1032
  0.1967256E-02  0.8222507E-02  0.1639175E-02  0.2322858E+00  5484  1024
  0.1970221E-02  0.8222787E-02  0.1639446E-02  0.2322937E+00  5464  1021
  0.1973187E-02  0.8223082E-02  0.1639734E-02  0.2323021E+00  5437  1016
  0.1976152E-02  0.8223371E-02  0.1640026E-02  0.2323102E+00  5432  1014
  0.1979117E-02  0.8223719E-02  0.1640359E-02  0.2323201E+00  5412  1000
  0.1982082E-02  0.8224054E-02  0.1640698E-02  0.2323295E+00  5424  1000
  0.1985047E-02  0.8224461E-02  0.1641091E-02  0.2323410E+00  5395  1000
  0.1988012E-02  0.8224887E-02  0.1641512E-02  0.2323530E+00  5384   996
  0.1990977E-02  0.8225345E-02  0.1641965E-02  0.2323660E+00  5392  1004
  0.1993942E-02  0.8225844E-02  0.1642450E-02  0.2323801E+00  5382  1000
  0.1996908E-02  0.8226328E-02  0.1642935E-02  0.2323938E+00  5384   997
  0.1999873E-02  0.8226876E-02  0.1643466E-02  0.2324093E+00  5383  1007
  0.2002838E-02  0.8227413E-02  0.1644001E-02  0.2324244E+00  5380  1012
  0.2005803E-02  0.8227982E-02  0.1644558E-02  0.2324405E+00  5394  1016
  0.2008768E-02  0.8228554E-02  0.1645116E-02  0.2324567E+00  5402  1016
  0.2011733E-02  0.8229113E-02  0.1645666E-02  0.2324725E+00  5403  1015
  0.2014698E-02  0.8229710E-02  0.1646238E-02  0.2324893E+00  5405  1024
  0.2017663E-02  0.8230280E-02  0.1646793E-02  0.2325054E+00  5391  1008
  0.2020629E-02  0.8230888E-02  0.1647371E-02  0.2325226E+00  5408  1016
  0.2023594E-02  0.8231485E-02  0.1647941E-02  0.2325394E+00  5418  1026
  0.2026559E-02  0.8232083E-02  0.1648509E-02  0.2325563E+00  5435  1038
  0.2029524E-02  0.8232696E-02  0.1649084E-02  0.2325736E+00  5447  1045
  0.2032489E-02  0.8233280E-02  0.1649637E-02  0.2325902E+00  5449  1049
  0.2035454E-02  0.8233895E-02  0.1650208E-02  0.2326075E+00  5440  1048
  0.2038419E-02  0.8234485E-02  0.1650760E-02  0.2326242E+00  5456  1062
  0.2041384E-02  0.8235088E-02  0.1651319E-02  0.2326412E+00  5468  1068
  0.2044350E-02  0.8235690E-02  0.1651874E-02  0.2326582E+00  5486  1078
  0.2047315E-02  0.8236278E-02  0.1652418E-02  0.2326749E+00  5481  1078
  0.2050280E-02  0.8236887E-02  0.1652972E-02  0.2326921E+00  5484  1076
  0.2053245E-02  0.8237469E-02  0.1653505E-02  0.2327085E+00  5482  1070
  0.2056210E-02  0.8238069E-02  0.1654048E-02  0.2327255E+00  5480  1070
  0.2059175E-02  0.8238653E-02  0.1654575E-02  0.2327419E+00  5497  1072
  0.2062140E-02  0.8239231E-02  0.1655095E-02  0.2327583E+00  5500  1071
  0.2065105E-02  0.8239812E-02  0.1655614E-02  0.2327747E+00  5512  1072
  0.2068071E-02  0.8240367E-02  0.1656110E-02  0.2327904E+00  5507  1059
  0.2071036E-02  0.8240934E-02  0.1656611E-02  0.2328064E+00  5503  1054
  0.2074001E-02  0.8241475E-02  0.1657089E-02  0.2328217E+00  5513  1059
  0.2076966E-02  0.8242017E-02  0.1657565E-02  0.2328370E+00  5496  1053
  0.2079931E-02  0.8242552E-02  0.1658031E-02  0.2328521E+00  5490  1048
  0.2082896E-02  0.8243072E-02  0.1658483E-02  0.2328668E+00  5488  1048
  0.2085861E-02  0.8243598E-02  0.1658937E-02  0.2328816E+00  5486  1036
  0.2088826E-02  0.8244103E-02  0.1659371E-02  0.2328959E+00  5467  1032
  0.2091792E-02  0.8244613E-02  0.1659806E-02  0.2329103E+00  5456  1035
  0.2094757E-02  0.8245109E-02  0.1660227E-02  0.2329243E+00  5453  1040
  0.2097722E-02  0.8245597E-02  0.1660639E-02  0.2329381E+00  5466  1050
  0.2100687E-02  0.8246080E-02  0.1661046E-02  0.2329518E+00  5478  1052
  0.2103652E-02  0.8246544E-02  0.1661435E-02  0.2329649E+00  5480  1052
  0.2106617E-02  0.8247005E-02  0.1661820E-02  0.2329779E+00  5470  1052
  0.2109582E-02  0.8247444E-02  0.1662185E-02  0.2329903E+00  5481  1058
  0.2112547E-02  0.8247871E-02  0.1662539E-02  0.2330024E+00  5491  1052
  0.2115513E-02  0.8248281E-02  0.1662878E-02  0.2330139E+00  5504  1052
  0.2118478E-02  0.8248670E-02  0.1663199E-02  0.2330249E+00  5498  1052
  0.2121443E-02  0.8249047E-02  0.1663511E-02  0.2330356E+00  5496  1052
  0.2124408E-02  0.8249401E-02  0.1663802E-02  0.2330456E+00  5494  1056
  0.2127373E-02  0.8249741E-02  0.1664083E-02  0.2330552E+00  5485  1052
  0.2130338E-02  0.8250060E-02  0.1664347E-02  0.2330642E+00  5475  1049
  0.2133303E-02  0.8250358E-02  0.1664595E-02  0.2330726E+00  5475  1053
  0.2136268E-02  0.8250638E-02  0.1664829E-02  0.2330805E+00  5479  1064
  0.2139234E-02  0.8250894E-02  0.1665043E-02  0.2330877E+00  5480  1065
  0.2142199E-02  0.8251130E-02  0.1665242E-02  0.2330944E+00  5490  1070
  0.2145164E-02  0.8251341E-02  0.1665421E-02  0.2331004E+00  5494  1070
  0.2148129E-02  0.8251530E-02  0.1665583E-02  0.2331057E+00  5498  1074
  0.2151094E-02  0.8251694E-02  0.1665726E-02  0.2331104E+00  5504  1078
  0.2154059E-02  0.8251834E-02  0.1665850E-02  0.2331143E+00  5504  1078
  0.2157024E-02  0.8251951E-02  0.1665957E-02  0.2331176E+00  5510  1078
  0.2159989E-02  0.8252043E-02  0.1666044E-02  0.2331202E+00  5517  1080
  0.2162955E-02  0.8252111E-02  0.1666114E-02  0.2331221E+00  5522  1081
  0.2165920E-02  0.8252154E-02  0.1666165E-02  0.2331234E+00  5536  1081
  0.2168885E-02  0.8252173E-02  0.1666197E-02  0.2331239E+00  5540  1081
  0.2171850E-02  0.8252168E-02  0.1666212E-02  0.2331238E+00  5540  1083
  0.2174815E-02  0.8252140E-02  0.1666208E-02  0.2331229E+00  5543  1083
  0.2177780E-02  0.8252087E-02  0.1666187E-02  0.2331215E+00  5543  1083
  0.2180745E-02  0.8252012E-02  0.1666148E-02  0.2331193E+00  5542  1082
  0.2183710E-02  0.8251913E-02  0.1666091E-02  0.2331165E+00  5540  1082
  0.2186676E-02  0.8251791E-02  0.1666018E-02  0.2331131E+00  5536  1080
  0.2189641E-02  0.8251648E-02  0.1665927E-02  0.2331090E+00  5533  1080
  0.2192606E-02  0.8251481E-02  0.1665818E-02  0.2331043E+00  5549  1081
  0.2195571E-02  0.8251295E-02  0.1665695E-02  0.2330991E+00  5548  1080
  0.2198536E-02  0.8251087E-02  0.1665554E-02  0.2330932E+00  5548  1080
  0.2201501E-02  0.8250859E-02  0.1665399E-02  0.2330868E+00  5550  1080
  0.2204466E-02  0.8250613E-02  0.1665228E-02  0.2330798E+00  5550  1078
  0.2207431E-02  0.8250346E-02  0.1665042E-02  0.2330723E+00  5551  1078
  0.2210397E-02  0.8250063E-02  0.1664843E-02  0.2330643E+00  5565  1082
  0.2213362E-02  0.8249760E-02  0.1664627E-02  0.2330557E+00  5565  1084
  0.2216327E-02  0.8249442E-02  0.1664399E-02  0.2330467E+00  5571  1083
  0.2219292E-02  0.8249106E-02  0.1664156E-02  0.2330372E+00  5571  1081
  0.2222257E-02  0.8248754E-02  0.1663898E-02  0.2330273E+00  5569  1078
  0.2225222E-02  0.8248389E-02  0.1663627E-02  0.2330170E+00  5576  1082
  0.2228187E-02  0.8248006E-02  0.1663341E-02  0.2330062E+00  5576  1082
  0.2231152E-02  0.8247613E-02  0.1663043E-02  0.2329951E+00  5581  1082
  0.2234118E-02  0.8247203E-02  0.1662731E-02  0.2329835E+00  5574  1081
  0.2237083E-02  0.8246783E-02  0.1662407E-02  0.2329716E+00  5574  1077
  0.2240048E-02  0.8246352E-02  0.1662072E-02  0.2329594E+00  5578  1080
  0.2243013E-02  0.8245908E-02  0.1661725E-02  0.2329469E+00  5572  1078
  0.2245978E-02  0.8245459E-02  0.1661370E-02  0.2329342E+00  5587  1083
  0.2248943E-02  0.8244996E-02  0.1661002E-02  0.2329211E+00  5575  1077
  0.2251908E-02  0.8244527E-02  0.1660625E-02  0.2329079E+00  5595  1081
  0.2254873E-02  0.8244046E-02  0.1660237E-02  0.2328943E+00  5579  1070
  0.2257839E-02  0.8243555E-02  0.1659837E-02  0.2328804E+00  5570  1061
  0.2260804E-02  0.8243057E-02  0.1659426E-02  0.2328664E+00  5568  1061
  0.2263769E-02  0.8242547E-02  0.1659005E-02  0.2328519E+00  5566  1069
  0.2266734E-02  0.8242037E-02  0.1658579E-02  0.2328375E+00  5572  1072
  0.2269699E-02  0.8241518E-02  0.1658147E-02  0.2328229E+00  5549  1068
  0.2272664E-02  0.8241000E-02  0.1657711E-02  0.2328083E+00  5552  1074
  0.2275629E-02  0.8240480E-02  0.1657271E-02  0.2327936E+00  5560  1084
  0.2278594E-02  0.8239954E-02  0.1656826E-02  0.2327787E+00  5576  1096
  0.2281560E-02  0.8239435E-02  0.1656378E-02  0.2327640E+00  5570  1097
  0.2284525E-02  0.8238907E-02  0.1655925E-02  0.2327491E+00  5570  1100
  0.2287490E-02  0.8238385E-02  0.1655469E-02  0.2327344E+00  5594  1113
  0.2290455E-02  0.8237860E-02  0.1655010E-02  0.2327195E+00  5609  1113
  0.2293420E-02  0.8237334E-02  0.1654546E-02  0.2327047E+00  5609  1113
  0.2296385E-02  0.8236813E-02  0.1654080E-02  0.2326900E+00  5611  1114
  0.2299350E-02  0.8236283E-02  0.1653610E-02  0.2326750E+00  5615  1119
  0.2302315E-02  0.8235762E-02  0.1653138E-02  0.2326603E+00  5616  1119
  0.2305281E-02  0.8235233E-02  0.1652663E-02  0.2326453E+00  5638  1124
  0.2308246E-02  0.8234709E-02  0.1652185E-02  0.2326305E+00  5655  1127
  0.2311211E-02  0.8234187E-02  0.1651705E-02  0.2326158E+00  5646  1118
  0.2314176E-02  0.8233663E-02  0.1651224E-02  0.2326010E+00  5627  1117
  0.2317141E-02  0.8233150E-02  0.1650742E-02  0.2325865E+00  5633  1121
  0.2320106E-02  0.8232630E-02  0.1650258E-02  0.2325718E+00  5613  1123
  0.2323071E-02  0.8232123E-02  0.1649774E-02  0.2325575E+00  5613  1125
  0.2326036E-02  0.8231615E-02  0.1649289E-02  0.2325431E+00  5598  1125
  0.2329002E-02  0.8231110E-02  0.1648803E-02  0.2325289E+00  5596  1123
  0.2331967E-02  0.8230614E-02  0.1648318E-02  0.2325148E+00  5587  1117
  0.2334932E-02  0.8230111E-02  0.1647833E-02  0.2325006E+00  5598  1123
  0.2337897E-02  0.8229622E-02  0.1647348E-02  0.2324868E+00  5604  1118
  0.2340862E-02  0.8229126E-02  0.1646865E-02  0.2324728E+00  5598  1112
  0.2343827E-02  0.8228639E-02  0.1646382E-02  0.2324591E+00  5605  1112
  0.2346792E-02  0.8228154E-02  0.1645898E-02  0.2324454E+00  5605  1104
  0.2349757E-02  0.8227665E-02  0.1645415E-02  0.2324315E+00  5595  1099
  0.2352723E-02  0.8227190E-02  0.1644931E-02  0.2324181E+00  5588  1081
  0.2355688E-02  0.8226706E-02  0.1644449E-02  0.2324045E+00  5605  1086
  0.2358653E-02  0.8226240E-02  0.1643970E-02  0.2323913E+00  5607  1082
  0.2361618E-02  0.8225773E-02  0.1643496E-02  0.2323781E+00  5593  1070
  0.2364583E-02  0.8225313E-02  0.1643027E-02  0.2323651E+00  5609  1079
  0.2367548E-02  0.8224865E-02  0.1642564E-02  0.2323524E+00  5606  1080
  0.2370513E-02  0.8224411E-02  0.1642106E-02  0.2323396E+00  5598  1074
  0.2373478E-02  0.8223974E-02  0.1641651E-02  0.2323273E+00  5561  1053
  0.2376444E-02  0.8223530E-02  0.1641201E-02  0.2323147E+00  5544  1052
  0.2379409E-02  0.8223106E-02  0.1640766E-02  0.2323027E+00  5531  1047
  0.2382374E-02  0.8222701E-02  0.1640349E-02  0.2322913E+00  5525  1041
  0.2385339E-02  0.8222308E-02  0.1639951E-02  0.2322802E+00  5519  1033
  0.2388304E-02  0.8221950E-02  0.1639573E-02  0.2322701E+00  5526  1024
  0.2391269E-02  0.8221598E-02  0.1639216E-02  0.2322601E+00  5546  1048
  0.2394234E-02  0.8221278E-02  0.1638876E-02  0.2322511E+00  5528  1040
  0.2397199E-02  0.8220969E-02  0.1638555E-02  0.2322424E+00  5516  1033
  0.2400165E-02  0.8220684E-02  0.1638257E-02  0.2322343E+00  5505  1028
  0.2403130E-02  0.8220432E-02  0.1637985E-02  0.2322272E+00  5500  1036
  0.2406095E-02  0.8220187E-02  0.1637734E-02  0.2322203E+00  5499  1046
  0.2409060E-02  0.8219975E-02  0.1637502E-02  0.2322143E+00  5489  1060
  0.2412025E-02  0.8219762E-02  0.1637283E-02  0.2322083E+00  5483  1067
  0.2414990E-02  0.8219571E-02  0.1637078E-02  0.2322029E+00  5490  1068
  0.2417955E-02  0.8219392E-02  0.1636886E-02  0.2321978E+00  5488  1064
  0.2420920E-02  0.8219218E-02  0.1636706E-02  0.2321929E+00  5493  1056
  0.2423886E-02  0.8219074E-02  0.1636541E-02  0.2321889E+00  5477  1052
  0.2426851E-02  0.8218928E-02  0.1636388E-02  0.2321847E+00  5482  1054
  0.2429816E-02  0.8218813E-02  0.1636251E-02  0.2321815E+00  5488  1060
  0.2432781E-02  0.8218702E-02  0.1636126E-02  0.2321783E+00  5479  1060
  0.2435746E-02  0.8218604E-02  0.1636013E-02  0.2321756E+00  5480  1068
  0.2438711E-02  0.8218526E-02  0.1635912E-02  0.2321733E+00  5478  1067
  0.2441676E-02  0.8218440E-02  0.1635819E-02  0.2321709E+00  5487  1067
  0.2444641E-02  0.8218383E-02  0.1635738E-02  0.2321693E+00  5485  1062
  0.2447607E-02  0.8218316E-02  0.1635665E-02  0.2321674E+00  5496  1064
  0.2450572E-02  0.8218269E-02  0.1635601E-02  0.2321661E+00  5508  1076
  0.2453537E-02  0.8218230E-02  0.1635546E-02  0.2321650E+00  5512  1084
  0.2456502E-02  0.8218192E-02  0.1635499E-02  0.2321639E+00  5513  1086
  0.2459467E-02  0.8218182E-02  0.1635463E-02  0.2321637E+00  5521  1097
  0.2462432E-02  0.8218162E-02  0.1635434E-02  0.2321631E+00  5548  1113
  0.2465397E-02  0.8218169E-02  0.1635413E-02  0.2321633E+00  5556  1115
  0.2468362E-02  0.8218172E-02  0.1635397E-02  0.2321634E+00  5556  1104
  0.2471328E-02  0.8218185E-02  0.1635390E-02  0.2321637E+00  5557  1093
  0.2474293E-02  0.8218218E-02  0.1635394E-02  0.2321647E+00  5570  1100
  0.2477258E-02  0.8218242E-02  0.1635406E-02  0.2321653E+00  5550  1074
  0.2480223E-02  0.8218300E-02  0.1635435E-02  0.2321670E+00  5584  1102
  0.2483188E-02  0.8218349E-02  0.1635473E-02  0.2321684E+00  5560  1085
  0.2486153E-02  0.8218413E-02  0.1635517E-02  0.2321702E+00  5556  1081
  0.2489118E-02  0.8218488E-02  0.1635575E-02  0.2321723E+00  5559  1083
  0.2492083E-02  0.8218569E-02  0.1635648E-02  0.2321746E+00  5559  1087
  0.2495049E-02  0.8218687E-02  0.1635740E-02  0.2321779E+00  5570  1097
  0.2498014E-02  0.8218797E-02  0.1635843E-02  0.2321810E+00  5551  1092
  0.2500979E-02  0.8218942E-02  0.1635963E-02  0.2321851E+00  5552  1092
  0.2503944E-02  0.8219088E-02  0.1636095E-02  0.2321892E+00  5556  1078
  0.2506909E-02  0.8219242E-02  0.1636236E-02  0.2321936E+00  5550  1072
  0.2509874E-02  0.8219421E-02  0.1636390E-02  0.2321986E+00  5548  1068
  0.2512839E-02  0.8219599E-02  0.1636562E-02  0.2322037E+00  5568  1068
  0.2515804E-02  0.8219821E-02  0.1636758E-02  0.2322100E+00  5563  1068
  0.2518770E-02  0.8220040E-02  0.1636966E-02  0.2322161E+00  5558  1064
  0.2521735E-02  0.8220287E-02  0.1637190E-02  0.2322231E+00  5537  1060
  0.2524700E-02  0.8220550E-02  0.1637428E-02  0.2322305E+00  5535  1063
  0.2527665E-02  0.8220816E-02  0.1637674E-02  0.2322381E+00  5523  1057
  0.2530630E-02  0.8221119E-02  0.1637936E-02  0.2322466E+00  5522  1064
  0.2533595E-02  0.8221412E-02  0.1638202E-02  0.2322549E+00  5506  1040
  0.2536560E-02  0.8221739E-02  0.1638481E-02  0.2322641E+00  5507  1045
  0.2539525E-02  0.8222065E-02  0.1638765E-02  0.2322733E+00  5523  1057
  0.2542491E-02  0.8222399E-02  0.1639055E-02  0.2322828E+00  5538  1064
  0.2545456E-02  0.8222752E-02  0.1639354E-02  0.2322927E+00  5533  1060
  0.2548421E-02  0.8223088E-02  0.1639654E-02  0.2323022E+00  5509  1052
  0.2551386E-02  0.8223451E-02  0.1639965E-02  0.2323125E+00  5513  1056
  0.2554351E-02  0.8223798E-02  0.1640275E-02  0.2323223E+00  5502  1044
  0.2557316E-02  0.8224161E-02  0.1640593E-02  0.2323325E+00  5503  1045
  0.2560281E-02  0.8224528E-02  0.1640914E-02  0.2323429E+00  5509  1050
  0.2563246E-02  0.8224888E-02  0.1641237E-02  0.2323531E+00  5534  1068
  0.2566211E-02  0.8225273E-02  0.1641568E-02  0.2323640E+00  5530  1072
  0.2569177E-02  0.8225638E-02  0.1641895E-02  0.2323743E+00  5548  1072
  0.2572142E-02  0.8226025E-02  0.1642230E-02  0.2323852E+00  5554  1072
  0.2575107E-02  0.8226403E-02  0.1642562E-02  0.2323959E+00  5568  1074
  0.2578072E-02  0.8226781E-02  0.1642894E-02  0.2324066E+00  5563  1071
  0.2581037E-02  0.8227169E-02  0.1643227E-02  0.2324175E+00  5577  1081
  0.2584002E-02  0.8227536E-02  0.1643554E-02  0.2324279E+00  5582  1072
  0.2586967E-02  0.8227919E-02  0.1643884E-02  0.2324387E+00  5572  1070
  0.2589932E-02  0.8228278E-02  0.1644206E-02  0.2324488E+00  5569  1070
  0.2592898E-02  0.8228642E-02  0.1644528E-02  0.2324591E+00  5570  1080
  0.2595863E-02  0.8229002E-02  0.1644847E-02  0.2324693E+00  5562  1082
  0.2598828E-02  0.8229349E-02  0.1645159E-02  0.2324791E+00  5567  1083
  0.2601793E-02  0.8229708E-02  0.1645472E-02  0.2324892E+00  5571  1084
  0.2604758E-02  0.8230047E-02  0.1645775E-02  0.2324988E+00  5581  1093
  0.2607723E-02  0.8230397E-02  0.1646078E-02  0.2325087E+00  5586  1095
  0.2610688E-02  0.8230733E-02  0.1646373E-02  0.2325182E+00  5589  1097
  0.2613653E-02  0.8231060E-02  0.1646662E-02  0.2325274E+00  5596  1102
  0.2616619E-02  0.8231385E-02  0.1646946E-02  0.2325366E+00  5591  1102
  0.2619584E-02  0.8231692E-02  0.1647220E-02  0.2325453E+00  5595  1105
  0.2622549E-02  0.8232002E-02  0.1647490E-02  0.2325540E+00  5607  1106
  0.2625514E-02  0.8232293E-02  0.1647748E-02  0.2325623E+00  5610  1106
  0.2628479E-02  0.8232579E-02  0.1647999E-02  0.2325704E+00  5613  1102
  0.2631444E-02  0.8232856E-02  0.1648242E-02  0.2325782E+00  5604  1087
  0.2634409E-02  0.8233117E-02  0.1648473E-02  0.2325856E+00  5612  1086
  0.2637374E-02  0.8233374E-02  0.1648698E-02  0.2325928E+00  5614  1086
  0.2640340E-02  0.8233612E-02  0.1648909E-02  0.2325995E+00  5620  1094
  0.2643305E-02  0.8233843E-02  0.1649113E-02  0.2326061E+00  5615  1086
  0.2646270E-02  0.8234057E-02  0.1649304E-02  0.2326121E+00  5615  1082
  0.2649235E-02  0.8234256E-02  0.1649484E-02  0.2326177E+00  5624  1082
  0.2652200E-02  0.8234442E-02  0.1649654E-02  0.2326230E+00  5623  1082
  0.2655165E-02  0.8234607E-02  0.1649808E-02  0.2326277E+00  5626  1085
  0.2658130E-02  0.8234759E-02  0.1649953E-02  0.2326320E+00  5625  1085
  0.2661095E-02  0.8234891E-02  0.1650082E-02  0.2326357E+00  5637  1089
  0.2664061E-02  0.8235007E-02  0.1650199E-02  0.2326389E+00  5645  1094
  0.2667026E-02  0.8235104E-02  0.1650303E-02  0.2326417E+00  5646  1095
  0.2669991E-02  0.8235183E-02  0.1650392E-02  0.2326439E+00  5650  1098
  0.2672956E-02  0.8235244E-02  0.1650469E-02  0.2326457E+00  5642  1090
  0.2675921E-02  0.8235287E-02  0.1650531E-02  0.2326469E+00  5645  1090
  0.2678886E-02  0.8235311E-02  0.1650579E-02  0.2326475E+00  5645  1090
  0.2681851E-02  0.8235316E-02  0.1650613E-02  0.2326477E+00  5651  1091
  0.2684816E-02  0.8235303E-02  0.1650632E-02  0.2326473E+00  5656  1092
  0.2687782E-02  0.8235271E-02  0.1650638E-02  0.2326464E+00  5656  1092
  0.2690747E-02  0.8235224E-02  0.1650629E-02  0.2326451E+00  5656  1092
  0.2693712E-02  0.8235155E-02  0.1650605E-02  0.2326431E+00  5656  1090
  0.2696677E-02  0.8235073E-02  0.1650567E-02  0.2326408E+00  5656  1089
  0.2699642E-02  0.8234973E-02  0.1650515E-02  0.2326380E+00  5657  1087
  0.2702607E-02  0.8234856E-02  0.1650448E-02  0.2326347E+00  5659  1084
  0.2705572E-02  0.8234727E-02  0.1650369E-02  0.2326310E+00  5659  1084
  0.2708537E-02  0.8234577E-02  0.1650274E-02  0.2326268E+00  5664  1084
  0.2711503E-02  0.8234419E-02  0.1650168E-02  0.2326223E+00  5663  1083
  0.2714468E-02  0.8234243E-02  0.1650047E-02  0.2326174E+00  5661  1082
  0.2717433E-02  0.8234056E-02  0.1649915E-02  0.2326121E+00  5656  1080
  0.2720398E-02  0.8233858E-02  0.1649770E-02  0.2326065E+00  5654  1080
  0.2723363E-02  0.8233645E-02  0.1649613E-02  0.2326005E+00  5660  1080
  0.2726328E-02  0.8233429E-02  0.1649445E-02  0.2325944E+00  5672  1088
  0.2729293E-02  0.8233197E-02  0.1649266E-02  0.2325878E+00  5680  1088
  0.2732258E-02  0.8232962E-02  0.1649077E-02  0.2325812E+00  5680  1088
  0.2735224E-02  0.8232715E-02  0.1648878E-02  0.2325742E+00  5681  1088
  0.2738189E-02  0.8232457E-02  0.1648669E-02  0.2325669E+00  5689  1090
  0.2741154E-02  0.8232193E-02  0.1648453E-02  0.2325594E+00  5683  1089
  0.2744119E-02  0.8231912E-02  0.1648225E-02  0.2325515E+00  5682  1088
  0.2747084E-02  0.8231630E-02  0.1647992E-02  0.2325436E+00  5685  1084
  0.2750049E-02  0.8231333E-02  0.1647749E-02  0.2325352E+00  5692  1084
  0.2753014E-02  0.8231034E-02  0.1647500E-02  0.2325267E+00  5703  1092
  0.2755979E-02  0.8230728E-02  0.1647244E-02  0.2325181E+00  5710  1096
  0.2758945E-02  0.8230411E-02  0.1646980E-02  0.2325091E+00  5714  1100


==> Txt-files/area_seperate_ellipsoids.txt <==
  t     area    areaf3  areasigma    fs_cells    f3s_cells
  0.1848353E-05  0.3202814E-02  0.3202814E-02  0.2328446E+00  1944  1944
  0.3696707E-05  0.3202779E-02  0.3202779E-02  0.2328421E+00  1980  1980
  0.5545060E-05  0.3202711E-02  0.3202711E-02  0.2328371E+00  1988  1988
  0.7393413E-05  0.3202612E-02  0.3202612E-02  0.2328299E+00  1996  1996
  0.9241766E-05  0.3202486E-02  0.3202486E-02  0.2328207E+00  2000  2000
  0.1109012E-04  0.3202338E-02  0.3202338E-02  0.2328100E+00  2008  2008
  0.1293847E-04  0.3202170E-02  0.3202170E-02  0.2327978E+00  2008  2008
  0.1478683E-04  0.3201989E-02  0.3201989E-02  0.2327846E+00  2020  2020
  0.1663518E-04  0.3201793E-02  0.3201793E-02  0.2327703E+00  2028  2028
  0.1848353E-04  0.3201582E-02  0.3201582E-02  0.2327550E+00  2036  2036
  0.2033189E-04  0.3201364E-02  0.3201364E-02  0.2327391E+00  2040  2040
  0.2218024E-04  0.3201120E-02  0.3201120E-02  0.2327214E+00  2048  2048
  0.2402859E-04  0.3200875E-02  0.3200875E-02  0.2327036E+00  2056  2056
  0.2587695E-04  0.3200600E-02  0.3200600E-02  0.2326836E+00  2054  2054
  0.2772530E-04  0.3200319E-02  0.3200319E-02  0.2326632E+00  2060  2060
  0.2957365E-04  0.3200026E-02  0.3200026E-02  0.2326419E+00  2048  2048
  0.3142201E-04  0.3199709E-02  0.3199710E-02  0.2326189E+00  2056  2056
  0.3327036E-04  0.3199406E-02  0.3199406E-02  0.2325968E+00  2064  2064
  0.3511871E-04  0.3199069E-02  0.3199069E-02  0.2325723E+00  2064  2064
  0.3696707E-04  0.3198749E-02  0.3198750E-02  0.2325491E+00  2080  2080
  0.3881542E-04  0.3198410E-02  0.3198410E-02  0.2325244E+00  2076  2076
  0.4066377E-04  0.3198063E-02  0.3198063E-02  0.2324992E+00  2072  2072
  0.4251213E-04  0.3197724E-02  0.3197724E-02  0.2324745E+00  2092  2092
  0.4436048E-04  0.3197348E-02  0.3197349E-02  0.2324472E+00  2084  2084
  0.4613241E-04  0.3197009E-02  0.3197009E-02  0.2324226E+00  2100  2100
  0.4789153E-04  0.3196638E-02  0.3196638E-02  0.2323956E+00  2100  2100
  0.4959899E-04  0.3196284E-02  0.3196284E-02  0.2323699E+00  2096  2096
  0.5131238E-04  0.3195924E-02  0.3195924E-02  0.2323437E+00  2104  2104
  0.5299950E-04  0.3195550E-02  0.3195550E-02  0.2323165E+00  2096  2096
  0.5471023E-04  0.3195197E-02  0.3195197E-02  0.2322908E+00  2112  2108
  0.5641398E-04  0.3194810E-02  0.3194810E-02  0.2322627E+00  2096  2096
  0.5815542E-04  0.3194447E-02  0.3194447E-02  0.2322363E+00  2116  2116
  0.5990754E-04  0.3194059E-02  0.3194059E-02  0.2322081E+00  2110  2110
  0.6171794E-04  0.3193656E-02  0.3193656E-02  0.2321788E+00  2100  2100
  0.6356629E-04  0.3193265E-02  0.3193265E-02  0.2321503E+00  2108  2108
  0.6541464E-04  0.3192820E-02  0.3192820E-02  0.2321180E+00  2096  2096
  0.6726300E-04  0.3192419E-02  0.3192419E-02  0.2320889E+00  2092  2092
  0.6911135E-04  0.3191964E-02  0.3191964E-02  0.2320558E+00  2108  2108
  0.7095970E-04  0.3191529E-02  0.3191529E-02  0.2320242E+00  2112  2112
  0.7280806E-04  0.3191092E-02  0.3191093E-02  0.2319924E+00  2112  2112
  0.7465641E-04  0.3190635E-02  0.3190636E-02  0.2319592E+00  2124  2124
  0.7650476E-04  0.3190228E-02  0.3190228E-02  0.2319296E+00  2116  2116
  0.7835312E-04  0.3189777E-02  0.3189777E-02  0.2318968E+00  2112  2112
  0.8020147E-04  0.3189369E-02  0.3189369E-02  0.2318671E+00  2108  2108
  0.8204982E-04  0.3188961E-02  0.3188961E-02  0.2318374E+00  2108  2108
  0.8389818E-04  0.3188573E-02  0.3188573E-02  0.2318093E+00  2112  2112
  0.8574653E-04  0.3188221E-02  0.3188221E-02  0.2317837E+00  2116  2116
  0.8759488E-04  0.3187850E-02  0.3187850E-02  0.2317567E+00  2108  2108
  0.8944324E-04  0.3187532E-02  0.3187532E-02  0.2317336E+00  2120  2120
  0.9129159E-04  0.3187193E-02  0.3187193E-02  0.2317089E+00  2100  2100
  0.9313994E-04  0.3186888E-02  0.3186888E-02  0.2316867E+00  2104  2104
  0.9498830E-04  0.3186598E-02  0.3186598E-02  0.2316657E+00  2100  2100
  0.9683665E-04  0.3186306E-02  0.3186306E-02  0.2316444E+00  2104  2104
  0.9868500E-04  0.3186068E-02  0.3186068E-02  0.2316272E+00  2104  2104
  0.1005334E-03  0.3185807E-02  0.3185807E-02  0.2316082E+00  2104  2104
  0.1023817E-03  0.3185603E-02  0.3185603E-02  0.2315933E+00  2108  2108
  0.1042301E-03  0.3185393E-02  0.3185394E-02  0.2315781E+00  2108  2108
  0.1060784E-03  0.3185202E-02  0.3185202E-02  0.2315642E+00  2120  2120
  0.1079268E-03  0.3185044E-02  0.3185044E-02  0.2315527E+00  2120  2120
  0.1097751E-03  0.3184855E-02  0.3184855E-02  0.2315389E+00  2128  2128
  0.1116235E-03  0.3184723E-02  0.3184724E-02  0.2315294E+00  2132  2132
  0.1134718E-03  0.3184561E-02  0.3184562E-02  0.2315176E+00  2132  2132
  0.1153202E-03  0.3184438E-02  0.3184438E-02  0.2315086E+00  2144  2144
  0.1171685E-03  0.3184330E-02  0.3184330E-02  0.2315008E+00  2154  2154
  0.1190169E-03  0.3184215E-02  0.3184215E-02  0.2314924E+00  2144  2144
  0.1208652E-03  0.3184163E-02  0.3184164E-02  0.2314887E+00  2140  2140
  0.1227136E-03  0.3184078E-02  0.3184079E-02  0.2314825E+00  2148  2148
  0.1245619E-03  0.3184054E-02  0.3184055E-02  0.2314807E+00  2144  2144
  0.1264103E-03  0.3184019E-02  0.3184020E-02  0.2314782E+00  2136  2136
  0.1282587E-03  0.3183996E-02  0.3183997E-02  0.2314765E+00  2136  2136
  0.1301070E-03  0.3184008E-02  0.3184010E-02  0.2314774E+00  2144  2144
  0.1319554E-03  0.3183988E-02  0.3183990E-02  0.2314760E+00  2132  2132
  0.1338037E-03  0.3184030E-02  0.3184032E-02  0.2314790E+00  2148  2148
  0.1356423E-03  0.3184039E-02  0.3184041E-02  0.2314797E+00  2140  2140
  0.1373811E-03  0.3184083E-02  0.3184084E-02  0.2314828E+00  2148  2148
  0.1391116E-03  0.3184136E-02  0.3184137E-02  0.2314867E+00  2148  2148
  0.1408348E-03  0.3184176E-02  0.3184177E-02  0.2314896E+00  2160  2160
  0.1426117E-03  0.3184272E-02  0.3184273E-02  0.2314966E+00  2156  2156
  0.1444559E-03  0.3184326E-02  0.3184327E-02  0.2315005E+00  2144  2144
  0.1463043E-03  0.3184437E-02  0.3184438E-02  0.2315086E+00  2140  2140
  0.1481526E-03  0.3184519E-02  0.3184520E-02  0.2315146E+00  2132  2132
  0.1500010E-03  0.3184605E-02  0.3184606E-02  0.2315208E+00  2136  2136
  0.1518494E-03  0.3184721E-02  0.3184722E-02  0.2315292E+00  2132  2132
  0.1536977E-03  0.3184789E-02  0.3184790E-02  0.2315342E+00  2120  2120
  0.1555461E-03  0.3184910E-02  0.3184911E-02  0.2315429E+00  2116  2116
  0.1573944E-03  0.3185023E-02  0.3185025E-02  0.2315512E+00  2120  2116
  0.1592428E-03  0.3185192E-02  0.3185194E-02  0.2315634E+00  2124  2124
  0.1610911E-03  0.3185389E-02  0.3185392E-02  0.2315778E+00  2124  2124
  0.1629395E-03  0.3185592E-02  0.3185595E-02  0.2315925E+00  2136  2136
  0.1647878E-03  0.3185860E-02  0.3185864E-02  0.2316120E+00  2128  2128
  0.1666362E-03  0.3186107E-02  0.3186111E-02  0.2316300E+00  2120  2120
  0.1684845E-03  0.3186416E-02  0.3186420E-02  0.2316525E+00  2136  2136
  0.1703329E-03  0.3186720E-02  0.3186725E-02  0.2316746E+00  2136  2136
  0.1721812E-03  0.3187037E-02  0.3187042E-02  0.2316976E+00  2128  2132
  0.1740296E-03  0.3187389E-02  0.3187393E-02  0.2317232E+00  2124  2124
  0.1758779E-03  0.3187704E-02  0.3187709E-02  0.2317461E+00  2128  2128
  0.1777263E-03  0.3188072E-02  0.3188077E-02  0.2317728E+00  2140  2140
  0.1795747E-03  0.3188394E-02  0.3188399E-02  0.2317962E+00  2136  2136
  0.1814230E-03  0.3188739E-02  0.3188745E-02  0.2318214E+00  2144  2144
  0.1832714E-03  0.3189085E-02  0.3189090E-02  0.2318465E+00  2148  2148
  0.1851197E-03  0.3189403E-02  0.3189409E-02  0.2318696E+00  2156  2156
  0.1869681E-03  0.3189765E-02  0.3189771E-02  0.2318959E+00  2152  2156
  0.1888164E-03  0.3190078E-02  0.3190084E-02  0.2319187E+00  2140  2140
  0.1906648E-03  0.3190437E-02  0.3190443E-02  0.2319447E+00  2140  2144
  0.1925131E-03  0.3190770E-02  0.3190777E-02  0.2319690E+00  2156  2156
  0.1943615E-03  0.3191103E-02  0.3191110E-02  0.2319932E+00  2148  2148
  0.1962098E-03  0.3191457E-02  0.3191464E-02  0.2320189E+00  2152  2156
  0.1980582E-03  0.3191768E-02  0.3191776E-02  0.2320416E+00  2152  2152
  0.1999065E-03  0.3192121E-02  0.3192129E-02  0.2320672E+00  2152  2152
  0.2017549E-03  0.3192430E-02  0.3192438E-02  0.2320897E+00  2156  2156
  0.2036032E-03  0.3192756E-02  0.3192764E-02  0.2321134E+00  2160  2156
  0.2054516E-03  0.3193077E-02  0.3193086E-02  0.2321367E+00  2160  2160
  0.2073000E-03  0.3193373E-02  0.3193381E-02  0.2321582E+00  2160  2156
  0.2091483E-03  0.3193697E-02  0.3193705E-02  0.2321817E+00  2168  2168
  0.2109967E-03  0.3193973E-02  0.3193982E-02  0.2322018E+00  2156  2156
  0.2128450E-03  0.3194274E-02  0.3194283E-02  0.2322237E+00  2164  2164
  0.2146934E-03  0.3194544E-02  0.3194554E-02  0.2322434E+00  2164  2164
  0.2165417E-03  0.3194800E-02  0.3194809E-02  0.2322619E+00  2176  2176
  0.2183901E-03  0.3195059E-02  0.3195069E-02  0.2322808E+00  2178  2180
  0.2202384E-03  0.3195271E-02  0.3195280E-02  0.2322962E+00  2176  2176
  0.2220868E-03  0.3195502E-02  0.3195512E-02  0.2323130E+00  2176  2176
  0.2239351E-03  0.3195687E-02  0.3195697E-02  0.2323265E+00  2176  2176
  0.2257835E-03  0.3195875E-02  0.3195885E-02  0.2323401E+00  2182  2180
  0.2276318E-03  0.3196050E-02  0.3196061E-02  0.2323529E+00  2188  2192
  0.2294802E-03  0.3196199E-02  0.3196209E-02  0.2323637E+00  2192  2192
  0.2313285E-03  0.3196360E-02  0.3196370E-02  0.2323754E+00  2192  2192
  0.2331769E-03  0.3196483E-02  0.3196494E-02  0.2323843E+00  2204  2200
  0.2350253E-03  0.3196614E-02  0.3196625E-02  0.2323938E+00  2204  2204
  0.2368736E-03  0.3196720E-02  0.3196732E-02  0.2324015E+00  2204  2208
  0.2387220E-03  0.3196811E-02  0.3196823E-02  0.2324082E+00  2208  2212
  0.2405703E-03  0.3196893E-02  0.3196905E-02  0.2324141E+00  2212  2216
  0.2424187E-03  0.3196945E-02  0.3196957E-02  0.2324179E+00  2220  2224
  0.2442670E-03  0.3196990E-02  0.3197003E-02  0.2324212E+00  2216  2224
  0.2461154E-03  0.3197011E-02  0.3197023E-02  0.2324227E+00  2220  2224
  0.2479637E-03  0.3197018E-02  0.3197031E-02  0.2324232E+00  2220  2224
  0.2498121E-03  0.3197009E-02  0.3197021E-02  0.2324225E+00  2228  2228
  0.2516604E-03  0.3196983E-02  0.3196996E-02  0.2324207E+00  2228  2232
  0.2535088E-03  0.3196943E-02  0.3196955E-02  0.2324177E+00  2220  2224
  0.2553571E-03  0.3196891E-02  0.3196903E-02  0.2324139E+00  2232  2236
  0.2572055E-03  0.3196820E-02  0.3196833E-02  0.2324088E+00  2224  2228
  0.2590538E-03  0.3196740E-02  0.3196753E-02  0.2324030E+00  2230  2228
  0.2609022E-03  0.3196648E-02  0.3196661E-02  0.2323963E+00  2224  2228
  0.2627506E-03  0.3196539E-02  0.3196552E-02  0.2323884E+00  2220  2224
  0.2645989E-03  0.3196429E-02  0.3196443E-02  0.2323804E+00  2224  2228
  0.2664473E-03  0.3196295E-02  0.3196308E-02  0.2323707E+00  2224  2228
  0.2682956E-03  0.3196166E-02  0.3196179E-02  0.2323613E+00  2224  2228
  0.2701440E-03  0.3196019E-02  0.3196032E-02  0.2323506E+00  2220  2224
  0.2719923E-03  0.3195860E-02  0.3195874E-02  0.2323390E+00  2224  2228
  0.2738407E-03  0.3195703E-02  0.3195717E-02  0.2323276E+00  2224  2228
  0.2756890E-03  0.3195516E-02  0.3195530E-02  0.2323140E+00  2236  2240
  0.2775374E-03  0.3195344E-02  0.3195357E-02  0.2323015E+00  2236  2240
  0.2793857E-03  0.3195140E-02  0.3195153E-02  0.2322867E+00  2232  2236
  0.2812341E-03  0.3194941E-02  0.3194954E-02  0.2322722E+00  2220  2224
  0.2830824E-03  0.3194737E-02  0.3194749E-02  0.2322573E+00  2224  2230
  0.2849308E-03  0.3194511E-02  0.3194524E-02  0.2322409E+00  2204  2208
  0.2867791E-03  0.3194304E-02  0.3194316E-02  0.2322259E+00  2224  2228
  0.2886275E-03  0.3194060E-02  0.3194073E-02  0.2322082E+00  2208  2216
  0.2904759E-03  0.3193835E-02  0.3193848E-02  0.2321918E+00  2212  2212
  0.2923242E-03  0.3193588E-02  0.3193601E-02  0.2321739E+00  2208  2212
  0.2941726E-03  0.3193331E-02  0.3193344E-02  0.2321552E+00  2196  2204
  0.2960209E-03  0.3193081E-02  0.3193094E-02  0.2321370E+00  2196  2204
  0.2978693E-03  0.3192795E-02  0.3192808E-02  0.2321162E+00  2200  2203
  0.2997176E-03  0.3192531E-02  0.3192544E-02  0.2320970E+00  2200  2204
  0.3015660E-03  0.3192230E-02  0.3192243E-02  0.2320751E+00  2200  2204
  0.3034143E-03  0.3191937E-02  0.3191949E-02  0.2320538E+00  2200  2208
  0.3052627E-03  0.3191638E-02  0.3191651E-02  0.2320321E+00  2204  2208
  0.3071110E-03  0.3191320E-02  0.3191333E-02  0.2320089E+00  2196  2192
  0.3089594E-03  0.3191029E-02  0.3191042E-02  0.2319878E+00  2200  2204
  0.3108077E-03  0.3190703E-02  0.3190716E-02  0.2319641E+00  2200  2200
  0.3126561E-03  0.3190409E-02  0.3190422E-02  0.2319427E+00  2200  2200
  0.3145044E-03  0.3190097E-02  0.3190111E-02  0.2319201E+00  2188  2188
  0.3163528E-03  0.3189786E-02  0.3189799E-02  0.2318974E+00  2200  2204
  0.3182012E-03  0.3189492E-02  0.3189505E-02  0.2318761E+00  2200  2200
  0.3200495E-03  0.3189164E-02  0.3189177E-02  0.2318522E+00  2180  2184
  0.3218979E-03  0.3188874E-02  0.3188888E-02  0.2318312E+00  2184  2188
  0.3237462E-03  0.3188552E-02  0.3188565E-02  0.2318077E+00  2164  2168
  0.3255946E-03  0.3188251E-02  0.3188264E-02  0.2317859E+00  2168  2168
  0.3274429E-03  0.3187956E-02  0.3187969E-02  0.2317644E+00  2164  2164
  0.3292913E-03  0.3187646E-02  0.3187659E-02  0.2317419E+00  2160  2160
  0.3311396E-03  0.3187383E-02  0.3187395E-02  0.2317228E+00  2159  2160
  0.3329880E-03  0.3187086E-02  0.3187098E-02  0.2317012E+00  2152  2152
  0.3348363E-03  0.3186838E-02  0.3186850E-02  0.2316831E+00  2152  2156
  0.3366847E-03  0.3186577E-02  0.3186588E-02  0.2316642E+00  2152  2154
  0.3385330E-03  0.3186321E-02  0.3186332E-02  0.2316456E+00  2176  2176
  0.3403814E-03  0.3186099E-02  0.3186109E-02  0.2316294E+00  2176  2176
  0.3422297E-03  0.3185840E-02  0.3185850E-02  0.2316106E+00  2173  2172
  0.3440781E-03  0.3185641E-02  0.3185650E-02  0.2315961E+00  2164  2156
  0.3459265E-03  0.3185406E-02  0.3185415E-02  0.2315790E+00  2136  2136
  0.3477748E-03  0.3185212E-02  0.3185221E-02  0.2315649E+00  2136  2140
  0.3496232E-03  0.3185038E-02  0.3185048E-02  0.2315523E+00  2124  2125
  0.3514715E-03  0.3184861E-02  0.3184871E-02  0.2315394E+00  2120  2120
  0.3533199E-03  0.3184768E-02  0.3184776E-02  0.2315326E+00  2116  2116
  0.3551682E-03  0.3184655E-02  0.3184663E-02  0.2315244E+00  2104  2104
  0.3570166E-03  0.3184616E-02  0.3184624E-02  0.2315216E+00  2100  2100
  0.3588649E-03  0.3184554E-02  0.3184562E-02  0.2315170E+00  2116  2116
  0.3607133E-03  0.3184492E-02  0.3184500E-02  0.2315125E+00  2096  2100
  0.3625616E-03  0.3184465E-02  0.3184473E-02  0.2315106E+00  2100  2100
  0.3644100E-03  0.3184392E-02  0.3184400E-02  0.2315053E+00  2096  2096
  0.3662583E-03  0.3184383E-02  0.3184390E-02  0.2315046E+00  2104  2100
  0.3681067E-03  0.3184324E-02  0.3184330E-02  0.2315003E+00  2104  2100
  0.3699550E-03  0.3184300E-02  0.3184305E-02  0.2314986E+00  2116  2120
  0.3718034E-03  0.3184287E-02  0.3184292E-02  0.2314977E+00  2112  2116
  0.3736517E-03  0.3184253E-02  0.3184258E-02  0.2314952E+00  2112  2112
  0.3755001E-03  0.3184282E-02  0.3184288E-02  0.2314973E+00  2126  2128
  0.3773485E-03  0.3184266E-02  0.3184270E-02  0.2314961E+00  2108  2113
  0.3791968E-03  0.3184316E-02  0.3184319E-02  0.2314998E+00  2116  2120
  0.3810452E-03  0.3184351E-02  0.3184353E-02  0.2315024E+00  2112  2112
  0.3828935E-03  0.3184392E-02  0.3184392E-02  0.2315053E+00  2121  2124
  0.3847419E-03  0.3184472E-02  0.3184470E-02  0.2315111E+00  2128  2128
  0.3865902E-03  0.3184507E-02  0.3184504E-02  0.2315136E+00  2116  2116
  0.3884386E-03  0.3184605E-02  0.3184601E-02  0.2315208E+00  2140  2144
  0.3902869E-03  0.3184652E-02  0.3184646E-02  0.2315242E+00  2140  2142
  0.3921353E-03  0.3184730E-02  0.3184723E-02  0.2315299E+00  2136  2144
  0.3939836E-03  0.3184820E-02  0.3184813E-02  0.2315364E+00  2120  2128
  0.3958320E-03  0.3184889E-02  0.3184880E-02  0.2315414E+00  2124  2124
  0.3976803E-03  0.3185016E-02  0.3185006E-02  0.2315507E+00  2120  2120
  0.3995287E-03  0.3185098E-02  0.3185088E-02  0.2315566E+00  2112  2112
  0.4013770E-03  0.3185245E-02  0.3185233E-02  0.2315673E+00  2104  2100
  0.4032254E-03  0.3185374E-02  0.3185362E-02  0.2315767E+00  2093  2092
  0.4050738E-03  0.3185508E-02  0.3185496E-02  0.2315865E+00  2090  2082
  0.4069221E-03  0.3185677E-02  0.3185664E-02  0.2315987E+00  2092  2092
  0.4087705E-03  0.3185804E-02  0.3185790E-02  0.2316079E+00  2082  2080
  0.4106188E-03  0.3185984E-02  0.3185969E-02  0.2316210E+00  2060  2064
  0.4124672E-03  0.3186123E-02  0.3186108E-02  0.2316312E+00  2044  2044
  0.4143155E-03  0.3186297E-02  0.3186282E-02  0.2316438E+00  2048  2040
  0.4161639E-03  0.3186481E-02  0.3186466E-02  0.2316571E+00  2036  2044
  0.4180122E-03  0.3186655E-02  0.3186641E-02  0.2316698E+00  2052  2048
  0.4198606E-03  0.3186883E-02  0.3186869E-02  0.2316864E+00  2056  2056
  0.4217089E-03  0.3187079E-02  0.3187065E-02  0.2317007E+00  2048  2052
  0.4235573E-03  0.3187326E-02  0.3187311E-02  0.2317186E+00  2052  2052
  0.4254056E-03  0.3187559E-02  0.3187545E-02  0.2317355E+00  2056  2056
  0.4272540E-03  0.3187801E-02  0.3187786E-02  0.2317531E+00  2052  2052
  0.4291023E-03  0.3188068E-02  0.3188053E-02  0.2317725E+00  2064  2064
  0.4309507E-03  0.3188302E-02  0.3188287E-02  0.2317895E+00  2072  2064
  0.4327991E-03  0.3188577E-02  0.3188562E-02  0.2318096E+00  2068  2064
  0.4346474E-03  0.3188822E-02  0.3188806E-02  0.2318273E+00  2076  2072
  0.4364958E-03  0.3189088E-02  0.3189072E-02  0.2318467E+00  2068  2068
  0.4383441E-03  0.3189356E-02  0.3189340E-02  0.2318662E+00  2060  2064
  0.4401925E-03  0.3189612E-02  0.3189595E-02  0.2318848E+00  2060  2060
  0.4420408E-03  0.3189906E-02  0.3189888E-02  0.2319062E+00  2052  2056
  0.4438892E-03  0.3190172E-02  0.3190154E-02  0.2319255E+00  2056  2052
  0.4457375E-03  0.3190473E-02  0.3190454E-02  0.2319474E+00  2072  2067
  0.4475859E-03  0.3190758E-02  0.3190739E-02  0.2319681E+00  2076  2072
  0.4494342E-03  0.3191041E-02  0.3191022E-02  0.2319887E+00  2084  2088
  0.4512826E-03  0.3191330E-02  0.3191311E-02  0.2320097E+00  2093  2096
  0.4531309E-03  0.3191580E-02  0.3191561E-02  0.2320279E+00  2104  2100
  0.4549793E-03  0.3191850E-02  0.3191831E-02  0.2320475E+00  2116  2112
  0.4568276E-03  0.3192082E-02  0.3192063E-02  0.2320644E+00  2124  2128
  0.4586760E-03  0.3192319E-02  0.3192300E-02  0.2320816E+00  2120  2124
  0.4605244E-03  0.3192544E-02  0.3192524E-02  0.2320979E+00  2116  2116
  0.4623727E-03  0.3192747E-02  0.3192727E-02  0.2321127E+00  2124  2120
  0.4642211E-03  0.3192965E-02  0.3192946E-02  0.2321286E+00  2128  2116
  0.4660694E-03  0.3193149E-02  0.3193131E-02  0.2321419E+00  2116  2112
  0.4679178E-03  0.3193348E-02  0.3193330E-02  0.2321564E+00  2124  2122
  0.4697661E-03  0.3193525E-02  0.3193508E-02  0.2321693E+00  2122  2120
  0.4716145E-03  0.3193693E-02  0.3193677E-02  0.2321815E+00  2132  2136
  0.4734628E-03  0.3193862E-02  0.3193846E-02  0.2321938E+00  2128  2132
  0.4753112E-03  0.3193999E-02  0.3193983E-02  0.2322037E+00  2124  2124
  0.4771595E-03  0.3194145E-02  0.3194130E-02  0.2322144E+00  2124  2128
  0.4790079E-03  0.3194262E-02  0.3194247E-02  0.2322228E+00  2124  2128
  0.4808562E-03  0.3194377E-02  0.3194363E-02  0.2322312E+00  2134  2128
  0.4827046E-03  0.3194480E-02  0.3194465E-02  0.2322387E+00  2140  2140
  0.4845529E-03  0.3194564E-02  0.3194549E-02  0.2322448E+00  2136  2128
  0.4864013E-03  0.3194652E-02  0.3194638E-02  0.2322512E+00  2140  2139
  0.4882497E-03  0.3194715E-02  0.3194700E-02  0.2322558E+00  2144  2140
  0.4900980E-03  0.3194778E-02  0.3194763E-02  0.2322604E+00  2152  2148
  0.4919464E-03  0.3194823E-02  0.3194808E-02  0.2322636E+00  2148  2144
  0.4937947E-03  0.3194856E-02  0.3194841E-02  0.2322660E+00  2147  2144
  0.4956431E-03  0.3194880E-02  0.3194865E-02  0.2322677E+00  2157  2150
  0.4974914E-03  0.3194883E-02  0.3194868E-02  0.2322680E+00  2164  2160
  0.4993398E-03  0.3194880E-02  0.3194865E-02  0.2322678E+00  2164  2164
  0.5011881E-03  0.3194860E-02  0.3194845E-02  0.2322663E+00  2167  2168
  0.5030365E-03  0.3194830E-02  0.3194815E-02  0.2322641E+00  2164  2164
  0.5048848E-03  0.3194788E-02  0.3194772E-02  0.2322611E+00  2168  2165
  0.5067332E-03  0.3194734E-02  0.3194718E-02  0.2322571E+00  2176  2172
  0.5085815E-03  0.3194668E-02  0.3194651E-02  0.2322523E+00  2168  2168
  0.5104299E-03  0.3194593E-02  0.3194577E-02  0.2322469E+00  2176  2172
  0.5122782E-03  0.3194504E-02  0.3194487E-02  0.2322405E+00  2186  2176
  0.5141266E-03  0.3194407E-02  0.3194389E-02  0.2322334E+00  2184  2184
  0.5159750E-03  0.3194300E-02  0.3194281E-02  0.2322256E+00  2196  2194
  0.5178233E-03  0.3194178E-02  0.3194159E-02  0.2322168E+00  2188  2188
  0.5196717E-03  0.3194058E-02  0.3194037E-02  0.2322080E+00  2200  2196
  0.5215200E-03  0.3193917E-02  0.3193895E-02  0.2321978E+00  2192  2192
  0.5233684E-03  0.3193780E-02  0.3193756E-02  0.2321878E+00  2200  2188
  0.5252167E-03  0.3193627E-02  0.3193603E-02  0.2321767E+00  2196  2189
  0.5270651E-03  0.3193467E-02  0.3193441E-02  0.2321651E+00  2188  2192
  0.5289134E-03  0.3193308E-02  0.3193280E-02  0.2321535E+00  2192  2184
  0.5307618E-03  0.3193122E-02  0.3193094E-02  0.2321400E+00  2188  2180
  0.5326101E-03  0.3192948E-02  0.3192918E-02  0.2321273E+00  2196  2188
  0.5344585E-03  0.3192746E-02  0.3192715E-02  0.2321127E+00  2200  2192
  0.5363068E-03  0.3192547E-02  0.3192515E-02  0.2320982E+00  2192  2192
  0.5381552E-03  0.3192340E-02  0.3192308E-02  0.2320831E+00  2204  2200
  0.5400035E-03  0.3192113E-02  0.3192081E-02  0.2320666E+00  2200  2197
  0.5418519E-03  0.3191904E-02  0.3191873E-02  0.2320514E+00  2216  2200
  0.5437003E-03  0.3191663E-02  0.3191632E-02  0.2320339E+00  2204  2198
  0.5455486E-03  0.3191441E-02  0.3191411E-02  0.2320178E+00  2208  2197
  0.5473970E-03  0.3191201E-02  0.3191172E-02  0.2320003E+00  2208  2196
  0.5492453E-03  0.3190954E-02  0.3190926E-02  0.2319823E+00  2212  2204
  0.5510937E-03  0.3190717E-02  0.3190691E-02  0.2319651E+00  2215  2212
  0.5529420E-03  0.3190447E-02  0.3190422E-02  0.2319455E+00  2208  2204
  0.5547904E-03  0.3190203E-02  0.3190179E-02  0.2319277E+00  2198  2200
  0.5566387E-03  0.3189924E-02  0.3189901E-02  0.2319075E+00  2208  2212
  0.5584871E-03  0.3189657E-02  0.3189635E-02  0.2318881E+00  2196  2208
  0.5603354E-03  0.3189386E-02  0.3189366E-02  0.2318684E+00  2204  2197
  0.5621838E-03  0.3189097E-02  0.3189077E-02  0.2318474E+00  2198  2192
  0.5640321E-03  0.3188837E-02  0.3188817E-02  0.2318284E+00  2202  2194
  0.5658805E-03  0.3188541E-02  0.3188522E-02  0.2318070E+00  2185  2177
  0.5677288E-03  0.3188279E-02  0.3188259E-02  0.2317879E+00  2183  2174
  0.5695772E-03  0.3188007E-02  0.3187988E-02  0.2317681E+00  2182  2172
  0.5714256E-03  0.3187743E-02  0.3187724E-02  0.2317489E+00  2180  2176
  0.5732739E-03  0.3187502E-02  0.3187483E-02  0.2317314E+00  2180  2180
  0.5751223E-03  0.3187239E-02  0.3187220E-02  0.2317123E+00  2176  2176
  0.5769706E-03  0.3187014E-02  0.3186996E-02  0.2316959E+00  2176  2179
  0.5788190E-03  0.3186765E-02  0.3186747E-02  0.2316778E+00  2176  2177
  0.5806673E-03  0.3186538E-02  0.3186522E-02  0.2316613E+00  2174  2180
  0.5825157E-03  0.3186320E-02  0.3186305E-02  0.2316455E+00  2168  2164
  0.5843640E-03  0.3186093E-02  0.3186079E-02  0.2316290E+00  2172  2168
  0.5862124E-03  0.3185907E-02  0.3185894E-02  0.2316154E+00  2159  2156
  0.5880607E-03  0.3185696E-02  0.3185684E-02  0.2316001E+00  2164  2166
  0.5899091E-03  0.3185528E-02  0.3185518E-02  0.2315879E+00  2178  2180
  0.5917574E-03  0.3185352E-02  0.3185344E-02  0.2315751E+00  2168  2176
  0.5936058E-03  0.3185187E-02  0.3185179E-02  0.2315631E+00  2176  2180
  0.5954541E-03  0.3185047E-02  0.3185040E-02  0.2315529E+00  2175  2168
  0.5973025E-03  0.3184878E-02  0.3184873E-02  0.2315406E+00  2164  2164
  0.5991509E-03  0.3184753E-02  0.3184748E-02  0.2315315E+00  2163  2164
  0.6009992E-03  0.3184596E-02  0.3184592E-02  0.2315201E+00  2184  2176
  0.6028476E-03  0.3184465E-02  0.3184462E-02  0.2315106E+00  2168  2160
  0.6046959E-03  0.3184340E-02  0.3184337E-02  0.2315015E+00  2170  2176
  0.6065443E-03  0.3184203E-02  0.3184200E-02  0.2314915E+00  2176  2176
  0.6083926E-03  0.3184114E-02  0.3184111E-02  0.2314851E+00  2180  2176
  0.6102410E-03  0.3183992E-02  0.3183990E-02  0.2314762E+00  2164  2174
  0.6120893E-03  0.3183919E-02  0.3183917E-02  0.2314709E+00  2172  2176
  0.6139377E-03  0.3183832E-02  0.3183832E-02  0.2314646E+00  2176  2180
  0.6157860E-03  0.3183754E-02  0.3183754E-02  0.2314589E+00  2176  2184
  0.6176344E-03  0.3183706E-02  0.3183707E-02  0.2314554E+00  2168  2179
  0.6194827E-03  0.3183621E-02  0.3183623E-02  0.2314493E+00  2180  2181
  0.6213311E-03  0.3183589E-02  0.3183591E-02  0.2314469E+00  2184  2192
  0.6231794E-03  0.3183519E-02  0.3183523E-02  0.2314419E+00  2188  2192
  0.6250278E-03  0.3183481E-02  0.3183486E-02  0.2314391E+00  2192  2196
  0.6268762E-03  0.3183451E-02  0.3183456E-02  0.2314369E+00  2193  2200
  0.6287245E-03  0.3183406E-02  0.3183413E-02  0.2314336E+00  2182  2188
  0.6305729E-03  0.3183415E-02  0.3183423E-02  0.2314342E+00  2188  2180
  0.6324212E-03  0.3183386E-02  0.3183395E-02  0.2314321E+00  2180  2180
  0.6342696E-03  0.3183411E-02  0.3183422E-02  0.2314340E+00  2184  2179
  0.6361179E-03  0.3183421E-02  0.3183434E-02  0.2314347E+00  2172  2168
  0.6379663E-03  0.3183440E-02  0.3183455E-02  0.2314361E+00  2168  2168
  0.6398146E-03  0.3183490E-02  0.3183507E-02  0.2314397E+00  2172  2176
  0.6416630E-03  0.3183498E-02  0.3183517E-02  0.2314403E+00  2188  2188
  0.6435113E-03  0.3183561E-02  0.3183581E-02  0.2314449E+00  2180  2184
  0.6453597E-03  0.3183578E-02  0.3183599E-02  0.2314461E+00  2180  2180
  0.6472080E-03  0.3183622E-02  0.3183644E-02  0.2314493E+00  2164  2160
  0.6490564E-03  0.3183665E-02  0.3183688E-02  0.2314524E+00  2169  2171
  0.6509047E-03  0.3183691E-02  0.3183716E-02  0.2314543E+00  2152  2164
  0.6527531E-03  0.3183768E-02  0.3183794E-02  0.2314599E+00  2168  2167
  0.6546015E-03  0.3183806E-02  0.3183833E-02  0.2314627E+00  2162  2159
  0.6564498E-03  0.3183893E-02  0.3183921E-02  0.2314690E+00  2148  2148
  0.6582982E-03  0.3183978E-02  0.3184005E-02  0.2314752E+00  2144  2144
  0.6601465E-03  0.3184087E-02  0.3184113E-02  0.2314831E+00  2140  2144
  0.6619949E-03  0.3184235E-02  0.3184260E-02  0.2314939E+00  2160  2156
  0.6638432E-03  0.3184366E-02  0.3184391E-02  0.2315034E+00  2156  2160
  0.6656916E-03  0.3184550E-02  0.3184574E-02  0.2315168E+00  2164  2162
  0.6675399E-03  0.3184712E-02  0.3184735E-02  0.2315286E+00  2174  2172
  0.6693390E-03  0.3184899E-02  0.3184922E-02  0.2315422E+00  2176  2165
  0.6711141E-03  0.3185096E-02  0.3185118E-02  0.2315565E+00  2180  2174
  0.6728856E-03  0.3185286E-02  0.3185307E-02  0.2315703E+00  2176  2172
  0.6747086E-03  0.3185522E-02  0.3185544E-02  0.2315875E+00  2176  2164
  0.6765570E-03  0.3185733E-02  0.3185755E-02  0.2316028E+00  2168  2164
  0.6784053E-03  0.3185985E-02  0.3186007E-02  0.2316211E+00  2176  2168
  0.6802537E-03  0.3186224E-02  0.3186245E-02  0.2316385E+00  2176  2188
  0.6821020E-03  0.3186463E-02  0.3186485E-02  0.2316559E+00  2178  2188
  0.6839504E-03  0.3186724E-02  0.3186744E-02  0.2316748E+00  2186  2183
  0.6857987E-03  0.3186949E-02  0.3186969E-02  0.2316912E+00  2192  2188
  0.6876471E-03  0.3187211E-02  0.3187231E-02  0.2317102E+00  2188  2186
  0.6894955E-03  0.3187436E-02  0.3187455E-02  0.2317266E+00  2184  2192
  0.6913438E-03  0.3187676E-02  0.3187695E-02  0.2317441E+00  2198  2204
  0.6931922E-03  0.3187918E-02  0.3187935E-02  0.2317616E+00  2200  2196
  0.6950405E-03  0.3188140E-02  0.3188157E-02  0.2317778E+00  2208  2192
  0.6968889E-03  0.3188393E-02  0.3188408E-02  0.2317961E+00  2206  2200
  0.6987372E-03  0.3188610E-02  0.3188624E-02  0.2318119E+00  2211  2216
  0.7005856E-03  0.3188855E-02  0.3188868E-02  0.2318298E+00  2231  2225
  0.7024339E-03  0.3189081E-02  0.3189091E-02  0.2318462E+00  2224  2224
  0.7042823E-03  0.3189301E-02  0.3189310E-02  0.2318622E+00  2240  2238
  0.7061306E-03  0.3189531E-02  0.3189538E-02  0.2318789E+00  2240  2236
  0.7079790E-03  0.3189727E-02  0.3189732E-02  0.2318931E+00  2235  2232
  0.7098273E-03  0.3189943E-02  0.3189948E-02  0.2319089E+00  2236  2236
  0.7116757E-03  0.3190127E-02  0.3190130E-02  0.2319222E+00  2240  2232
  0.7135240E-03  0.3190317E-02  0.3190318E-02  0.2319360E+00  2236  2232
  0.7153724E-03  0.3190499E-02  0.3190498E-02  0.2319492E+00  2243  2240
  0.7172208E-03  0.3190661E-02  0.3190659E-02  0.2319610E+00  2240  2232
  0.7190691E-03  0.3190838E-02  0.3190834E-02  0.2319739E+00  2244  2236
  0.7209175E-03  0.3190983E-02  0.3190978E-02  0.2319845E+00  2240  2236
  0.7227658E-03  0.3191140E-02  0.3191134E-02  0.2319959E+00  2248  2244
  0.7246142E-03  0.3191276E-02  0.3191269E-02  0.2320058E+00  2255  2254
  0.7264625E-03  0.3191403E-02  0.3191395E-02  0.2320150E+00  2249  2258
  0.7283109E-03  0.3191528E-02  0.3191519E-02  0.2320241E+00  2252  2257
  0.7301592E-03  0.3191624E-02  0.3191615E-02  0.2320310E+00  2244  2252
  0.7320076E-03  0.3191726E-02  0.3191717E-02  0.2320385E+00  2248  2263
  0.7338559E-03  0.3191802E-02  0.3191793E-02  0.2320440E+00  2256  2263
  0.7357043E-03  0.3191875E-02  0.3191866E-02  0.2320493E+00  2264  2260
  0.7375526E-03  0.3191936E-02  0.3191927E-02  0.2320537E+00  2257  2264
  0.7394010E-03  0.3191981E-02  0.3191973E-02  0.2320570E+00  2266  2268
  0.7412493E-03  0.3192026E-02  0.3192018E-02  0.2320603E+00  2276  2268
  0.7430977E-03  0.3192051E-02  0.3192043E-02  0.2320621E+00  2273  2263
  0.7449461E-03  0.3192071E-02  0.3192064E-02  0.2320636E+00  2268  2270
  0.7467944E-03  0.3192077E-02  0.3192070E-02  0.2320640E+00  2268  2264
  0.7486428E-03  0.3192073E-02  0.3192066E-02  0.2320637E+00  2268  2274
  0.7504911E-03  0.3192057E-02  0.3192051E-02  0.2320626E+00  2268  2270
  0.7523395E-03  0.3192030E-02  0.3192024E-02  0.2320606E+00  2268  2268
  0.7541878E-03  0.3191990E-02  0.3191984E-02  0.2320577E+00  2268  2276
  0.7560362E-03  0.3191943E-02  0.3191937E-02  0.2320542E+00  2272  2272
  0.7578845E-03  0.3191883E-02  0.3191878E-02  0.2320499E+00  2264  2276
  0.7597329E-03  0.3191814E-02  0.3191808E-02  0.2320449E+00  2272  2272
  0.7615812E-03  0.3191739E-02  0.3191733E-02  0.2320394E+00  2268  2274
  0.7634296E-03  0.3191647E-02  0.3191640E-02  0.2320327E+00  2268  2280
  0.7652779E-03  0.3191556E-02  0.3191550E-02  0.2320262E+00  2268  2269
  0.7671263E-03  0.3191446E-02  0.3191438E-02  0.2320181E+00  2268  2272
  0.7689746E-03  0.3191334E-02  0.3191326E-02  0.2320099E+00  2268  2268
  0.7708230E-03  0.3191215E-02  0.3191206E-02  0.2320013E+00  2264  2275
  0.7726714E-03  0.3191082E-02  0.3191072E-02  0.2319916E+00  2264  2276
  0.7745197E-03  0.3190959E-02  0.3190949E-02  0.2319827E+00  2268  2278
  0.7763681E-03  0.3190812E-02  0.3190801E-02  0.2319720E+00  2268  2276
  0.7782164E-03  0.3190680E-02  0.3190669E-02  0.2319625E+00  2268  2276
  0.7800648E-03  0.3190535E-02  0.3190524E-02  0.2319519E+00  2268  2276
  0.7819131E-03  0.3190385E-02  0.3190373E-02  0.2319410E+00  2272  2272
  0.7837615E-03  0.3190242E-02  0.3190230E-02  0.2319306E+00  2272  2272
  0.7856098E-03  0.3190074E-02  0.3190061E-02  0.2319183E+00  2275  2272
  0.7874582E-03  0.3189926E-02  0.3189914E-02  0.2319076E+00  2275  2276
  0.7893065E-03  0.3189750E-02  0.3189738E-02  0.2318948E+00  2267  2276
  0.7911549E-03  0.3189583E-02  0.3189571E-02  0.2318827E+00  2263  2266
  0.7930032E-03  0.3189415E-02  0.3189404E-02  0.2318705E+00  2257  2268
  0.7948516E-03  0.3189231E-02  0.3189220E-02  0.2318571E+00  2249  2258
  0.7966999E-03  0.3189071E-02  0.3189060E-02  0.2318454E+00  2264  2257
  0.7985483E-03  0.3188880E-02  0.3188870E-02  0.2318316E+00  2264  2255
  0.8003967E-03  0.3188716E-02  0.3188707E-02  0.2318197E+00  2254  2255
  0.8022450E-03  0.3188536E-02  0.3188529E-02  0.2318066E+00  2254  2248
  0.8040934E-03  0.3188351E-02  0.3188346E-02  0.2317931E+00  2256  2244
  0.8059417E-03  0.3188180E-02  0.3188176E-02  0.2317807E+00  2240  2232
  0.8077901E-03  0.3187977E-02  0.3187976E-02  0.2317660E+00  2248  2236
  0.8096384E-03  0.3187803E-02  0.3187804E-02  0.2317533E+00  2248  2236
  0.8114868E-03  0.3187595E-02  0.3187598E-02  0.2317381E+00  2248  2230
  0.8133351E-03  0.3187399E-02  0.3187405E-02  0.2317239E+00  2240  2233
  0.8151835E-03  0.3187203E-02  0.3187212E-02  0.2317097E+00  2216  2215
  0.8170318E-03  0.3186989E-02  0.3187001E-02  0.2316941E+00  2204  2204
  0.8188802E-03  0.3186805E-02  0.3186820E-02  0.2316807E+00  2204  2202
  0.8207285E-03  0.3186587E-02  0.3186604E-02  0.2316649E+00  2188  2195
  0.8225769E-03  0.3186402E-02  0.3186422E-02  0.2316514E+00  2204  2203
  0.8244252E-03  0.3186202E-02  0.3186224E-02  0.2316369E+00  2199  2198
  0.8262736E-03  0.3186001E-02  0.3186024E-02  0.2316223E+00  2204  2206
  0.8281220E-03  0.3185820E-02  0.3185844E-02  0.2316091E+00  2207  2200
  0.8299703E-03  0.3185609E-02  0.3185632E-02  0.2315937E+00  2192  2192
  0.8318187E-03  0.3185437E-02  0.3185461E-02  0.2315813E+00  2203  2196
  0.8336670E-03  0.3185234E-02  0.3185257E-02  0.2315665E+00  2208  2196
  0.8355154E-03  0.3185054E-02  0.3185076E-02  0.2315534E+00  2192  2188
  0.8373637E-03  0.3184883E-02  0.3184905E-02  0.2315410E+00  2188  2179
  0.8392121E-03  0.3184700E-02  0.3184722E-02  0.2315277E+00  2176  2170
  0.8410604E-03  0.3184560E-02  0.3184584E-02  0.2315175E+00  2172  2172
  0.8429088E-03  0.3184392E-02  0.3184417E-02  0.2315053E+00  2152  2158
  0.8447571E-03  0.3184273E-02  0.3184299E-02  0.2314966E+00  2156  2148
  0.8466055E-03  0.3184149E-02  0.3184175E-02  0.2314876E+00  2136  2134
  0.8484538E-03  0.3184037E-02  0.3184062E-02  0.2314795E+00  2132  2129
  0.8503022E-03  0.3183967E-02  0.3183988E-02  0.2314744E+00  2136  2124
  0.8521505E-03  0.3183879E-02  0.3183897E-02  0.2314680E+00  2132  2126
  0.8539989E-03  0.3183856E-02  0.3183871E-02  0.2314663E+00  2124  2128
  0.8558473E-03  0.3183807E-02  0.3183819E-02  0.2314628E+00  2124  2124
  0.8576956E-03  0.3183781E-02  0.3183789E-02  0.2314609E+00  2124  2122
  0.8595440E-03  0.3183763E-02  0.3183768E-02  0.2314596E+00  2137  2127
  0.8613923E-03  0.3183727E-02  0.3183729E-02  0.2314569E+00  2140  2132
  0.8632407E-03  0.3183733E-02  0.3183733E-02  0.2314574E+00  2140  2140
  0.8650890E-03  0.3183700E-02  0.3183698E-02  0.2314550E+00  2133  2120
  0.8669374E-03  0.3183716E-02  0.3183713E-02  0.2314562E+00  2125  2136
  0.8687857E-03  0.3183716E-02  0.3183712E-02  0.2314562E+00  2132  2140
  0.8706341E-03  0.3183716E-02  0.3183710E-02  0.2314561E+00  2139  2139
  0.8724824E-03  0.3183743E-02  0.3183737E-02  0.2314581E+00  2132  2141
  0.8743308E-03  0.3183735E-02  0.3183728E-02  0.2314575E+00  2124  2124
  0.8761791E-03  0.3183776E-02  0.3183769E-02  0.2314605E+00  2126  2122
  0.8780275E-03  0.3183777E-02  0.3183768E-02  0.2314606E+00  2119  2126
  0.8798758E-03  0.3183805E-02  0.3183796E-02  0.2314626E+00  2126  2126
  0.8817242E-03  0.3183843E-02  0.3183834E-02  0.2314654E+00  2132  2136
  0.8835726E-03  0.3183865E-02  0.3183856E-02  0.2314670E+00  2138  2131
  0.8854209E-03  0.3183936E-02  0.3183926E-02  0.2314721E+00  2136  2132
  0.8872693E-03  0.3183966E-02  0.3183956E-02  0.2314744E+00  2136  2132
  0.8891176E-03  0.3184051E-02  0.3184041E-02  0.2314805E+00  2128  2140
  0.8909660E-03  0.3184117E-02  0.3184108E-02  0.2314853E+00  2124  2140
  0.8928143E-03  0.3184186E-02  0.3184176E-02  0.2314903E+00  2132  2140
  0.8946627E-03  0.3184282E-02  0.3184273E-02  0.2314973E+00  2139  2144
  0.8965110E-03  0.3184338E-02  0.3184331E-02  0.2315014E+00  2132  2136
  0.8983594E-03  0.3184444E-02  0.3184437E-02  0.2315091E+00  2124  2136
  0.9002077E-03  0.3184507E-02  0.3184502E-02  0.2315137E+00  2124  2136
  0.9020561E-03  0.3184595E-02  0.3184591E-02  0.2315201E+00  2120  2132
  0.9039044E-03  0.3184690E-02  0.3184687E-02  0.2315270E+00  2118  2128
  0.9057528E-03  0.3184766E-02  0.3184763E-02  0.2315325E+00  2124  2121
  0.9076011E-03  0.3184885E-02  0.3184884E-02  0.2315412E+00  2136  2120
  0.9094495E-03  0.3184965E-02  0.3184964E-02  0.2315470E+00  2128  2124
  0.9112978E-03  0.3185091E-02  0.3185090E-02  0.2315561E+00  2128  2124
  0.9131462E-03  0.3185198E-02  0.3185197E-02  0.2315639E+00  2122  2119
  0.9149946E-03  0.3185307E-02  0.3185306E-02  0.2315718E+00  2123  2118
  0.9168429E-03  0.3185438E-02  0.3185436E-02  0.2315813E+00  2116  2115
  0.9186913E-03  0.3185535E-02  0.3185533E-02  0.2315884E+00  2116  2116
  0.9205396E-03  0.3185674E-02  0.3185671E-02  0.2315985E+00  2115  2110
  0.9223880E-03  0.3185783E-02  0.3185779E-02  0.2316064E+00  2106  2100
  0.9242363E-03  0.3185916E-02  0.3185912E-02  0.2316161E+00  2116  2104
  0.9260847E-03  0.3186052E-02  0.3186047E-02  0.2316260E+00  2112  2108
  0.9279330E-03  0.3186177E-02  0.3186171E-02  0.2316351E+00  2112  2113
  0.9297814E-03  0.3186338E-02  0.3186331E-02  0.2316468E+00  2104  2112
  0.9316297E-03  0.3186469E-02  0.3186461E-02  0.2316563E+00  2104  2112
  0.9334781E-03  0.3186635E-02  0.3186626E-02  0.2316683E+00  2104  2123
  0.9353264E-03  0.3186785E-02  0.3186776E-02  0.2316793E+00  2105  2119
  0.9371748E-03  0.3186938E-02  0.3186929E-02  0.2316904E+00  2109  2115
  0.9390231E-03  0.3187106E-02  0.3187097E-02  0.2317026E+00  2120  2122
  0.9408715E-03  0.3187246E-02  0.3187237E-02  0.2317128E+00  2116  2124
  0.9427199E-03  0.3187414E-02  0.3187405E-02  0.2317250E+00  2126  2128
  0.9445682E-03  0.3187555E-02  0.3187546E-02  0.2317353E+00  2131  2122
  0.9464166E-03  0.3187711E-02  0.3187702E-02  0.2317466E+00  2136  2132
  0.9482649E-03  0.3187864E-02  0.3187855E-02  0.2317577E+00  2140  2137
  0.9501133E-03  0.3188005E-02  0.3187996E-02  0.2317679E+00  2140  2135
  0.9519616E-03  0.3188170E-02  0.3188161E-02  0.2317800E+00  2141  2132
  0.9538100E-03  0.3188309E-02  0.3188300E-02  0.2317901E+00  2141  2132
  0.9556583E-03  0.3188470E-02  0.3188461E-02  0.2318017E+00  2140  2130
  0.9575067E-03  0.3188615E-02  0.3188608E-02  0.2318123E+00  2145  2132
  0.9593550E-03  0.3188760E-02  0.3188753E-02  0.2318228E+00  2150  2131
  0.9612034E-03  0.3188912E-02  0.3188906E-02  0.2318339E+00  2156  2132
  0.9630517E-03  0.3189037E-02  0.3189033E-02  0.2318430E+00  2152  2143
  0.9649001E-03  0.3189179E-02  0.3189176E-02  0.2318533E+00  2158  2144
  0.9667484E-03  0.3189296E-02  0.3189295E-02  0.2318618E+00  2164  2156
  0.9685968E-03  0.3189418E-02  0.3189419E-02  0.2318707E+00  2168  2166
  0.9704452E-03  0.3189531E-02  0.3189533E-02  0.2318789E+00  2171  2165
  0.9722935E-03  0.3189629E-02  0.3189632E-02  0.2318860E+00  2171  2171
  0.9741419E-03  0.3189736E-02  0.3189740E-02  0.2318938E+00  2176  2176
  0.9759902E-03  0.3189817E-02  0.3189822E-02  0.2318997E+00  2172  2168
  0.9778386E-03  0.3189906E-02  0.3189912E-02  0.2319062E+00  2179  2175
  0.9796869E-03  0.3189978E-02  0.3189984E-02  0.2319114E+00  2181  2169
  0.9815353E-03  0.3190042E-02  0.3190049E-02  0.2319161E+00  2180  2172
  0.9833836E-03  0.3190105E-02  0.3190112E-02  0.2319206E+00  2180  2178
  0.9852320E-03  0.3190146E-02  0.3190153E-02  0.2319236E+00  2184  2184
  0.9870803E-03  0.3190190E-02  0.3190198E-02  0.2319268E+00  2192  2184
  0.9889287E-03  0.3190216E-02  0.3190225E-02  0.2319287E+00  2186  2186
  0.9907770E-03  0.3190240E-02  0.3190249E-02  0.2319304E+00  2192  2182
  0.9926254E-03  0.3190255E-02  0.3190264E-02  0.2319315E+00  2195  2192
  0.9944737E-03  0.3190258E-02  0.3190268E-02  0.2319318E+00  2204  2193
  0.9963221E-03  0.3190261E-02  0.3190271E-02  0.2319320E+00  2199  2192
  0.9981705E-03  0.3190251E-02  0.3190261E-02  0.2319312E+00  2208  2200
  0.1000019E-02  0.3190236E-02  0.3190246E-02  0.2319302E+00  2206  2203
  0.1001867E-02  0.3190212E-02  0.3190222E-02  0.2319284E+00  2208  2208
  0.1003716E-02  0.3190180E-02  0.3190191E-02  0.2319261E+00  2207  2206
  0.1005564E-02  0.3190140E-02  0.3190151E-02  0.2319232E+00  2203  2200
  0.1007412E-02  0.3190093E-02  0.3190104E-02  0.2319198E+00  2204  2206
  0.1009261E-02  0.3190037E-02  0.3190048E-02  0.2319157E+00  2198  2202
  0.1011109E-02  0.3189976E-02  0.3189987E-02  0.2319112E+00  2200  2204
  0.1012957E-02  0.3189906E-02  0.3189918E-02  0.2319062E+00  2202  2208
  0.1014806E-02  0.3189828E-02  0.3189841E-02  0.2319005E+00  2200  2203
  0.1016654E-02  0.3189747E-02  0.3189760E-02  0.2318946E+00  2196  2198
  0.1018502E-02  0.3189652E-02  0.3189665E-02  0.2318877E+00  2199  2202
  0.1020351E-02  0.3189558E-02  0.3189571E-02  0.2318808E+00  2206  2202
  0.1022199E-02  0.3189447E-02  0.3189461E-02  0.2318728E+00  2205  2199
  0.1024047E-02  0.3189334E-02  0.3189348E-02  0.2318646E+00  2206  2204
  0.1025896E-02  0.3189215E-02  0.3189229E-02  0.2318559E+00  2216  2210
  0.1027744E-02  0.3189083E-02  0.3189098E-02  0.2318463E+00  2218  2204
  0.1029592E-02  0.3188958E-02  0.3188972E-02  0.2318372E+00  2218  2210
  0.1031441E-02  0.3188813E-02  0.3188827E-02  0.2318267E+00  2219  2208
  0.1033289E-02  0.3188677E-02  0.3188691E-02  0.2318168E+00  2226  2211
  0.1035138E-02  0.3188529E-02  0.3188544E-02  0.2318061E+00  2222  2206
  0.1036986E-02  0.3188377E-02  0.3188391E-02  0.2317950E+00  2229  2213
  0.1038834E-02  0.3188230E-02  0.3188244E-02  0.2317843E+00  2228  2217
  0.1040683E-02  0.3188063E-02  0.3188077E-02  0.2317721E+00  2212  2210
  0.1042531E-02  0.3187911E-02  0.3187925E-02  0.2317611E+00  2217  2212
  0.1044379E-02  0.3187739E-02  0.3187753E-02  0.2317486E+00  2223  2213
  0.1046228E-02  0.3187575E-02  0.3187589E-02  0.2317367E+00  2228  2226
  0.1048076E-02  0.3187411E-02  0.3187425E-02  0.2317248E+00  2215  2221
  0.1049924E-02  0.3187236E-02  0.3187250E-02  0.2317120E+00  2216  2224
  0.1051773E-02  0.3187082E-02  0.3187097E-02  0.2317009E+00  2222  2230
  0.1053621E-02  0.3186908E-02  0.3186922E-02  0.2316882E+00  2220  2212
  0.1055469E-02  0.3186758E-02  0.3186771E-02  0.2316773E+00  2228  2226
  0.1057318E-02  0.3186598E-02  0.3186612E-02  0.2316657E+00  2228  2228
  0.1059166E-02  0.3186439E-02  0.3186453E-02  0.2316541E+00  2240  2234
  0.1061014E-02  0.3186296E-02  0.3186308E-02  0.2316437E+00  2243  2244
  0.1062863E-02  0.3186130E-02  0.3186142E-02  0.2316316E+00  2250  2244
  0.1064711E-02  0.3185991E-02  0.3186003E-02  0.2316215E+00  2255  2246
  0.1066560E-02  0.3185830E-02  0.3185842E-02  0.2316098E+00  2242  2232
  0.1068408E-02  0.3185683E-02  0.3185695E-02  0.2315992E+00  2240  2248
  0.1070256E-02  0.3185541E-02  0.3185553E-02  0.2315889E+00  2240  2252
  0.1072105E-02  0.3185389E-02  0.3185400E-02  0.2315778E+00  2256  2254
  0.1073953E-02  0.3185266E-02  0.3185277E-02  0.2315689E+00  2252  2254
  0.1075801E-02  0.3185121E-02  0.3185131E-02  0.2315583E+00  2248  2253
  0.1077650E-02  0.3185008E-02  0.3185018E-02  0.2315501E+00  2244  2253
  0.1079498E-02  0.3184887E-02  0.3184896E-02  0.2315413E+00  2248  2257
  0.1081346E-02  0.3184770E-02  0.3184779E-02  0.2315327E+00  2244  2252
  0.1083195E-02  0.3184673E-02  0.3184681E-02  0.2315257E+00  2251  2235
  0.1085043E-02  0.3184554E-02  0.3184562E-02  0.2315171E+00  2239  2230
  0.1086891E-02  0.3184469E-02  0.3184475E-02  0.2315109E+00  2232  2221
  0.1088740E-02  0.3184358E-02  0.3184364E-02  0.2315029E+00  2222  2216
  0.1090588E-02  0.3184266E-02  0.3184271E-02  0.2314961E+00  2240  2223
  0.1092436E-02  0.3184178E-02  0.3184183E-02  0.2314898E+00  2234  2224
  0.1094285E-02  0.3184078E-02  0.3184083E-02  0.2314825E+00  2229  2228
  0.1096133E-02  0.3184010E-02  0.3184014E-02  0.2314775E+00  2222  2222
  0.1097982E-02  0.3183913E-02  0.3183917E-02  0.2314705E+00  2202  2210
  0.1099830E-02  0.3183850E-02  0.3183854E-02  0.2314659E+00  2208  2217
  0.1101678E-02  0.3183775E-02  0.3183778E-02  0.2314604E+00  2209  2212
  0.1103527E-02  0.3183700E-02  0.3183703E-02  0.2314550E+00  2218  2210
  0.1105375E-02  0.3183645E-02  0.3183647E-02  0.2314510E+00  2220  2212
  0.1107223E-02  0.3183561E-02  0.3183563E-02  0.2314449E+00  2214  2216
  0.1109072E-02  0.3183514E-02  0.3183516E-02  0.2314415E+00  2213  2210
  0.1110920E-02  0.3183437E-02  0.3183438E-02  0.2314359E+00  2223  2226
  0.1112768E-02  0.3183382E-02  0.3183382E-02  0.2314319E+00  2212  2219
  0.1114617E-02  0.3183334E-02  0.3183333E-02  0.2314284E+00  2212  2214
  0.1116465E-02  0.3183273E-02  0.3183271E-02  0.2314239E+00  2204  2211
  0.1118313E-02  0.3183252E-02  0.3183248E-02  0.2314224E+00  2214  2211
  0.1120162E-02  0.3183198E-02  0.3183194E-02  0.2314185E+00  2197  2205
  0.1122010E-02  0.3183188E-02  0.3183182E-02  0.2314177E+00  2193  2200
  0.1123858E-02  0.3183164E-02  0.3183158E-02  0.2314160E+00  2204  2191
  0.1125707E-02  0.3183143E-02  0.3183135E-02  0.2314145E+00  2212  2188
  0.1127555E-02  0.3183146E-02  0.3183138E-02  0.2314147E+00  2212  2188
  0.1129404E-02  0.3183115E-02  0.3183105E-02  0.2314125E+00  2216  2200
  0.1131252E-02  0.3183127E-02  0.3183117E-02  0.2314134E+00  2213  2195
  0.1133100E-02  0.3183100E-02  0.3183088E-02  0.2314113E+00  2190  2193
  0.1134949E-02  0.3183097E-02  0.3183085E-02  0.2314112E+00  2176  2167
  0.1136797E-02  0.3183100E-02  0.3183085E-02  0.2314113E+00  2180  2179
  0.1138645E-02  0.3183087E-02  0.3183071E-02  0.2314104E+00  2202  2184
  0.1140494E-02  0.3183120E-02  0.3183103E-02  0.2314128E+00  2204  2193
  0.1142342E-02  0.3183115E-02  0.3183097E-02  0.2314125E+00  2208  2198
  0.1144190E-02  0.3183159E-02  0.3183139E-02  0.2314156E+00  2215  2206
  0.1146039E-02  0.3183181E-02  0.3183160E-02  0.2314173E+00  2196  2217
  0.1147887E-02  0.3183204E-02  0.3183183E-02  0.2314190E+00  2190  2208
  0.1149735E-02  0.3183253E-02  0.3183230E-02  0.2314225E+00  2206  2211
  0.1151584E-02  0.3183263E-02  0.3183239E-02  0.2314232E+00  2217  2219
  0.1153432E-02  0.3183317E-02  0.3183292E-02  0.2314272E+00  2219  2215
  0.1155280E-02  0.3183331E-02  0.3183304E-02  0.2314282E+00  2211  2222
  0.1157129E-02  0.3183370E-02  0.3183341E-02  0.2314310E+00  2211  2224
  0.1158977E-02  0.3183415E-02  0.3183384E-02  0.2314343E+00  2200  2218
  0.1160826E-02  0.3183453E-02  0.3183419E-02  0.2314371E+00  2193  2211
  0.1162674E-02  0.3183539E-02  0.3183502E-02  0.2314433E+00  2181  2198
  0.1164522E-02  0.3183608E-02  0.3183568E-02  0.2314483E+00  2182  2182
  0.1166371E-02  0.3183724E-02  0.3183681E-02  0.2314568E+00  2184  2175
  0.1168219E-02  0.3183837E-02  0.3183789E-02  0.2314649E+00  2185  2175
  0.1170067E-02  0.3183958E-02  0.3183908E-02  0.2314738E+00  2198  2182
  0.1171886E-02  0.3184102E-02  0.3184048E-02  0.2314842E+00  2201  2186
  0.1173715E-02  0.3184224E-02  0.3184168E-02  0.2314931E+00  2216  2203
  0.1175563E-02  0.3184384E-02  0.3184326E-02  0.2315047E+00  2219  2218
  0.1177412E-02  0.3184518E-02  0.3184459E-02  0.2315145E+00  2214  2210
  0.1179260E-02  0.3184671E-02  0.3184612E-02  0.2315256E+00  2228  2228
  0.1181109E-02  0.3184828E-02  0.3184771E-02  0.2315370E+00  2241  2234
  0.1182957E-02  0.3184972E-02  0.3184917E-02  0.2315475E+00  2248  2236
  0.1184805E-02  0.3185148E-02  0.3185096E-02  0.2315603E+00  2247  2244
  0.1186654E-02  0.3185297E-02  0.3185248E-02  0.2315711E+00  2241  2252
  0.1188502E-02  0.3185476E-02  0.3185431E-02  0.2315841E+00  2248  2256
  0.1190350E-02  0.3185642E-02  0.3185600E-02  0.2315962E+00  2248  2246
  0.1192199E-02  0.3185808E-02  0.3185770E-02  0.2316083E+00  2249  2252
  0.1194047E-02  0.3185989E-02  0.3185953E-02  0.2316214E+00  2262  2250
  0.1195895E-02  0.3186140E-02  0.3186107E-02  0.2316324E+00  2257  2250
  0.1197744E-02  0.3186317E-02  0.3186286E-02  0.2316452E+00  2257  2248
  0.1199592E-02  0.3186464E-02  0.3186435E-02  0.2316559E+00  2266  2258
  0.1201440E-02  0.3186620E-02  0.3186593E-02  0.2316673E+00  2264  2260
  0.1203289E-02  0.3186771E-02  0.3186746E-02  0.2316783E+00  2266  2258
  0.1205137E-02  0.3186906E-02  0.3186882E-02  0.2316881E+00  2264  2257
  0.1206985E-02  0.3187059E-02  0.3187036E-02  0.2316992E+00  2262  2264
  0.1208834E-02  0.3187184E-02  0.3187163E-02  0.2317083E+00  2263  2261
  0.1210682E-02  0.3187324E-02  0.3187305E-02  0.2317185E+00  2246  2251
  0.1212531E-02  0.3187449E-02  0.3187431E-02  0.2317275E+00  2244  2243
  0.1214379E-02  0.3187568E-02  0.3187551E-02  0.2317362E+00  2251  2241
  0.1216227E-02  0.3187690E-02  0.3187675E-02  0.2317451E+00  2247  2240
  0.1218076E-02  0.3187788E-02  0.3187775E-02  0.2317522E+00  2244  2244
  0.1219924E-02  0.3187897E-02  0.3187886E-02  0.2317601E+00  2244  2245
  0.1221772E-02  0.3187983E-02  0.3187975E-02  0.2317664E+00  2246  2244
  0.1223621E-02  0.3188072E-02  0.3188066E-02  0.2317728E+00  2244  2241
  0.1225469E-02  0.3188153E-02  0.3188150E-02  0.2317787E+00  2244  2242
  0.1227317E-02  0.3188222E-02  0.3188222E-02  0.2317837E+00  2244  2244
  0.1229166E-02  0.3188297E-02  0.3188300E-02  0.2317892E+00  2248  2252
  0.1231014E-02  0.3188353E-02  0.3188360E-02  0.2317933E+00  2252  2256
  0.1232862E-02  0.3188413E-02  0.3188423E-02  0.2317977E+00  2253  2253
  0.1234711E-02  0.3188461E-02  0.3188473E-02  0.2318011E+00  2259  2253
  0.1236559E-02  0.3188502E-02  0.3188517E-02  0.2318041E+00  2268  2257
  0.1238407E-02  0.3188538E-02  0.3188556E-02  0.2318067E+00  2280  2254
  0.1240256E-02  0.3188560E-02  0.3188580E-02  0.2318083E+00  2292  2262
  0.1242104E-02  0.3188578E-02  0.3188600E-02  0.2318096E+00  2285  2260
  0.1243953E-02  0.3188585E-02  0.3188608E-02  0.2318101E+00  2286  2268
  0.1245801E-02  0.3188586E-02  0.3188611E-02  0.2318102E+00  2294  2272
  0.1247649E-02  0.3188577E-02  0.3188603E-02  0.2318096E+00  2290  2271
  0.1249498E-02  0.3188562E-02  0.3188588E-02  0.2318084E+00  2294  2283
  0.1251346E-02  0.3188538E-02  0.3188565E-02  0.2318067E+00  2296  2282
  0.1253194E-02  0.3188508E-02  0.3188537E-02  0.2318046E+00  2304  2294
  0.1255043E-02  0.3188468E-02  0.3188497E-02  0.2318016E+00  2305  2293
  0.1256891E-02  0.3188422E-02  0.3188452E-02  0.2317983E+00  2306  2299
  0.1258739E-02  0.3188370E-02  0.3188401E-02  0.2317945E+00  2306  2300
  0.1260588E-02  0.3188309E-02  0.3188340E-02  0.2317900E+00  2306  2300
  0.1262436E-02  0.3188247E-02  0.3188280E-02  0.2317856E+00  2306  2298
  0.1264284E-02  0.3188171E-02  0.3188205E-02  0.2317801E+00  2299  2298
  0.1266133E-02  0.3188100E-02  0.3188134E-02  0.2317748E+00  2307  2296
  0.1267981E-02  0.3188018E-02  0.3188053E-02  0.2317689E+00  2310  2298
  0.1269829E-02  0.3187930E-02  0.3187966E-02  0.2317625E+00  2313  2290
  0.1271678E-02  0.3187844E-02  0.3187881E-02  0.2317563E+00  2309  2294
  0.1273526E-02  0.3187742E-02  0.3187779E-02  0.2317488E+00  2305  2296
  0.1275375E-02  0.3187649E-02  0.3187687E-02  0.2317421E+00  2314  2296
  0.1277223E-02  0.3187538E-02  0.3187576E-02  0.2317340E+00  2307  2294
  0.1279071E-02  0.3187429E-02  0.3187468E-02  0.2317261E+00  2306  2290
  0.1280920E-02  0.3187320E-02  0.3187359E-02  0.2317182E+00  2304  2292
  0.1282768E-02  0.3187199E-02  0.3187237E-02  0.2317094E+00  2304  2288
  0.1284616E-02  0.3187092E-02  0.3187130E-02  0.2317016E+00  2305  2291
  0.1286465E-02  0.3186964E-02  0.3187001E-02  0.2316923E+00  2305  2289
  0.1288313E-02  0.3186855E-02  0.3186889E-02  0.2316843E+00  2307  2288
  0.1290161E-02  0.3186734E-02  0.3186767E-02  0.2316756E+00  2302  2284
  0.1292010E-02  0.3186610E-02  0.3186641E-02  0.2316665E+00  2291  2296
  0.1293858E-02  0.3186496E-02  0.3186526E-02  0.2316583E+00  2297  2297
  0.1295706E-02  0.3186360E-02  0.3186388E-02  0.2316484E+00  2290  2289
  0.1297555E-02  0.3186246E-02  0.3186273E-02  0.2316401E+00  2293  2297
  0.1299403E-02  0.3186108E-02  0.3186133E-02  0.2316300E+00  2280  2281
  0.1301252E-02  0.3185980E-02  0.3186004E-02  0.2316207E+00  2283  2286
  0.1303100E-02  0.3185855E-02  0.3185878E-02  0.2316117E+00  2272  2281
  0.1304948E-02  0.3185717E-02  0.3185738E-02  0.2316016E+00  2260  2270
  0.1306797E-02  0.3185604E-02  0.3185624E-02  0.2315934E+00  2271  2270
  0.1308645E-02  0.3185466E-02  0.3185484E-02  0.2315834E+00  2258  2259
  0.1310493E-02  0.3185356E-02  0.3185373E-02  0.2315754E+00  2257  2261
  0.1312342E-02  0.3185236E-02  0.3185250E-02  0.2315666E+00  2257  2260
  0.1314190E-02  0.3185114E-02  0.3185126E-02  0.2315578E+00  2256  2256
  0.1316038E-02  0.3185009E-02  0.3185019E-02  0.2315501E+00  2256  2259
  0.1317887E-02  0.3184878E-02  0.3184886E-02  0.2315406E+00  2253  2256
  0.1319735E-02  0.3184778E-02  0.3184784E-02  0.2315334E+00  2252  2254
  0.1321583E-02  0.3184651E-02  0.3184653E-02  0.2315241E+00  2256  2244
  0.1323432E-02  0.3184541E-02  0.3184539E-02  0.2315161E+00  2246  2243
  0.1325280E-02  0.3184435E-02  0.3184431E-02  0.2315085E+00  2244  2243
  0.1327128E-02  0.3184317E-02  0.3184308E-02  0.2314998E+00  2230  2242
  0.1328977E-02  0.3184232E-02  0.3184220E-02  0.2314937E+00  2239  2240
  0.1330825E-02  0.3184120E-02  0.3184104E-02  0.2314855E+00  2231  2224
  0.1332674E-02  0.3184044E-02  0.3184026E-02  0.2314800E+00  2213  2213
  0.1334522E-02  0.3183958E-02  0.3183937E-02  0.2314738E+00  2202  2213
  0.1336370E-02  0.3183875E-02  0.3183852E-02  0.2314677E+00  2198  2202
  0.1338219E-02  0.3183816E-02  0.3183791E-02  0.2314634E+00  2195  2202
  0.1340067E-02  0.3183731E-02  0.3183704E-02  0.2314572E+00  2190  2187
  0.1341915E-02  0.3183688E-02  0.3183659E-02  0.2314541E+00  2185  2184
  0.1343764E-02  0.3183620E-02  0.3183589E-02  0.2314492E+00  2184  2179
  0.1345612E-02  0.3183580E-02  0.3183548E-02  0.2314463E+00  2187  2182
  0.1347460E-02  0.3183554E-02  0.3183520E-02  0.2314444E+00  2189  2187
  0.1349309E-02  0.3183517E-02  0.3183482E-02  0.2314417E+00  2190  2184
  0.1351157E-02  0.3183516E-02  0.3183480E-02  0.2314416E+00  2181  2192
  0.1353005E-02  0.3183483E-02  0.3183445E-02  0.2314392E+00  2184  2184
  0.1354854E-02  0.3183488E-02  0.3183448E-02  0.2314396E+00  2192  2199
  0.1356702E-02  0.3183478E-02  0.3183435E-02  0.2314389E+00  2192  2197
  0.1358550E-02  0.3183468E-02  0.3183420E-02  0.2314382E+00  2195  2200
  0.1360399E-02  0.3183479E-02  0.3183425E-02  0.2314389E+00  2188  2200
  0.1362247E-02  0.3183457E-02  0.3183401E-02  0.2314373E+00  2182  2192
  0.1364096E-02  0.3183472E-02  0.3183415E-02  0.2314384E+00  2173  2186
  0.1365944E-02  0.3183451E-02  0.3183395E-02  0.2314369E+00  2174  2167
  0.1367792E-02  0.3183450E-02  0.3183396E-02  0.2314368E+00  2191  2154
  0.1369641E-02  0.3183456E-02  0.3183405E-02  0.2314373E+00  2189  2161
  0.1371489E-02  0.3183448E-02  0.3183401E-02  0.2314367E+00  2188  2168
  0.1373337E-02  0.3183477E-02  0.3183434E-02  0.2314388E+00  2194  2170
  0.1375186E-02  0.3183476E-02  0.3183436E-02  0.2314387E+00  2196  2171
  0.1377034E-02  0.3183518E-02  0.3183481E-02  0.2314417E+00  2192  2175
  0.1378882E-02  0.3183546E-02  0.3183512E-02  0.2314438E+00  2188  2183
  0.1380731E-02  0.3183577E-02  0.3183545E-02  0.2314460E+00  2188  2187
  0.1382579E-02  0.3183630E-02  0.3183601E-02  0.2314499E+00  2176  2202
  0.1384427E-02  0.3183651E-02  0.3183624E-02  0.2314514E+00  2178  2196
  0.1386276E-02  0.3183712E-02  0.3183687E-02  0.2314559E+00  2187  2200
  0.1388124E-02  0.3183738E-02  0.3183715E-02  0.2314577E+00  2182  2190
  0.1389972E-02  0.3183783E-02  0.3183762E-02  0.2314611E+00  2179  2196
  0.1391821E-02  0.3183834E-02  0.3183816E-02  0.2314648E+00  2185  2182
  0.1393669E-02  0.3183868E-02  0.3183853E-02  0.2314672E+00  2186  2180
  0.1395518E-02  0.3183941E-02  0.3183929E-02  0.2314725E+00  2190  2185
  0.1397366E-02  0.3183978E-02  0.3183971E-02  0.2314752E+00  2186  2192
  0.1399214E-02  0.3184055E-02  0.3184053E-02  0.2314808E+00  2197  2191
  0.1401063E-02  0.3184116E-02  0.3184119E-02  0.2314852E+00  2197  2191
  0.1402911E-02  0.3184177E-02  0.3184186E-02  0.2314896E+00  2203  2183
  0.1404759E-02  0.3184257E-02  0.3184272E-02  0.2314955E+00  2198  2179
  0.1406608E-02  0.3184304E-02  0.3184324E-02  0.2314989E+00  2183  2176
  0.1408456E-02  0.3184385E-02  0.3184410E-02  0.2315048E+00  2170  2166
  0.1410304E-02  0.3184434E-02  0.3184463E-02  0.2315083E+00  2159  2168
  0.1412153E-02  0.3184499E-02  0.3184533E-02  0.2315131E+00  2162  2172
  0.1414001E-02  0.3184565E-02  0.3184602E-02  0.2315179E+00  2161  2171
  0.1415849E-02  0.3184616E-02  0.3184655E-02  0.2315216E+00  2160  2162
  0.1417698E-02  0.3184699E-02  0.3184740E-02  0.2315276E+00  2158  2160
  0.1419546E-02  0.3184753E-02  0.3184795E-02  0.2315316E+00  2156  2154
  0.1421394E-02  0.3184841E-02  0.3184882E-02  0.2315379E+00  2134  2144
  0.1423243E-02  0.3184916E-02  0.3184956E-02  0.2315434E+00  2133  2140
  0.1425091E-02  0.3184995E-02  0.3185034E-02  0.2315492E+00  2126  2145
  0.1426940E-02  0.3185091E-02  0.3185128E-02  0.2315561E+00  2124  2135
  0.1428788E-02  0.3185161E-02  0.3185195E-02  0.2315612E+00  2117  2122
  0.1430636E-02  0.3185260E-02  0.3185291E-02  0.2315684E+00  2118  2114
  0.1432485E-02  0.3185332E-02  0.3185361E-02  0.2315737E+00  2107  2110
  0.1434333E-02  0.3185420E-02  0.3185446E-02  0.2315800E+00  2099  2112
  0.1436181E-02  0.3185506E-02  0.3185531E-02  0.2315863E+00  2102  2113
  0.1438030E-02  0.3185580E-02  0.3185604E-02  0.2315917E+00  2105  2112
  0.1439878E-02  0.3185678E-02  0.3185701E-02  0.2315988E+00  2102  2112
  0.1441726E-02  0.3185751E-02  0.3185774E-02  0.2316041E+00  2118  2097
  0.1443575E-02  0.3185846E-02  0.3185871E-02  0.2316110E+00  2124  2106
  0.1445423E-02  0.3185927E-02  0.3185954E-02  0.2316169E+00  2113  2104
  0.1447271E-02  0.3186008E-02  0.3186037E-02  0.2316228E+00  2114  2103
  0.1449120E-02  0.3186098E-02  0.3186129E-02  0.2316293E+00  2111  2110
  0.1450968E-02  0.3186163E-02  0.3186198E-02  0.2316341E+00  2112  2114
  0.1452816E-02  0.3186247E-02  0.3186285E-02  0.2316402E+00  2116  2118
  0.1454665E-02  0.3186310E-02  0.3186350E-02  0.2316447E+00  2117  2116
  0.1456513E-02  0.3186380E-02  0.3186423E-02  0.2316498E+00  2119  2116
  0.1458362E-02  0.3186446E-02  0.3186492E-02  0.2316546E+00  2120  2115
  0.1460210E-02  0.3186500E-02  0.3186549E-02  0.2316586E+00  2120  2121
  0.1462058E-02  0.3186570E-02  0.3186621E-02  0.2316637E+00  2137  2133
  0.1463907E-02  0.3186620E-02  0.3186673E-02  0.2316673E+00  2137  2134
  0.1465755E-02  0.3186682E-02  0.3186737E-02  0.2316718E+00  2132  2140
  0.1467603E-02  0.3186732E-02  0.3186789E-02  0.2316754E+00  2135  2140
  0.1469452E-02  0.3186781E-02  0.3186839E-02  0.2316790E+00  2149  2140
  0.1471300E-02  0.3186833E-02  0.3186892E-02  0.2316827E+00  2147  2140
  0.1473148E-02  0.3186866E-02  0.3186927E-02  0.2316852E+00  2144  2144
  0.1474997E-02  0.3186910E-02  0.3186972E-02  0.2316883E+00  2143  2146
  0.1476845E-02  0.3186938E-02  0.3187001E-02  0.2316904E+00  2146  2153
  0.1478693E-02  0.3186970E-02  0.3187033E-02  0.2316927E+00  2148  2157
  0.1480542E-02  0.3186996E-02  0.3187060E-02  0.2316946E+00  2152  2162
  0.1482390E-02  0.3187015E-02  0.3187078E-02  0.2316960E+00  2167  2168
  0.1484238E-02  0.3187040E-02  0.3187103E-02  0.2316978E+00  2166  2166
  0.1486087E-02  0.3187053E-02  0.3187115E-02  0.2316987E+00  2171  2167
  0.1487935E-02  0.3187069E-02  0.3187129E-02  0.2316999E+00  2178  2167
  0.1489784E-02  0.3187076E-02  0.3187136E-02  0.2317004E+00  2177  2174
  0.1491632E-02  0.3187081E-02  0.3187138E-02  0.2317008E+00  2190  2172
  0.1493480E-02  0.3187082E-02  0.3187139E-02  0.2317009E+00  2190  2178
  0.1495329E-02  0.3187074E-02  0.3187129E-02  0.2317003E+00  2191  2190
  0.1497177E-02  0.3187065E-02  0.3187119E-02  0.2316996E+00  2191  2191
  0.1499025E-02  0.3187049E-02  0.3187101E-02  0.2316984E+00  2196  2193
  0.1500874E-02  0.3187028E-02  0.3187079E-02  0.2316970E+00  2198  2194
  0.1502722E-02  0.3187002E-02  0.3187052E-02  0.2316951E+00  2198  2201
  0.1504570E-02  0.3186971E-02  0.3187020E-02  0.2316928E+00  2200  2210
  0.1506419E-02  0.3186934E-02  0.3186982E-02  0.2316901E+00  2198  2205
  0.1508267E-02  0.3186894E-02  0.3186941E-02  0.2316872E+00  2202  2211
  0.1510115E-02  0.3186846E-02  0.3186891E-02  0.2316837E+00  2198  2215
  0.1511964E-02  0.3186794E-02  0.3186838E-02  0.2316799E+00  2202  2213
  0.1513812E-02  0.3186738E-02  0.3186781E-02  0.2316759E+00  2202  2210
  0.1515660E-02  0.3186674E-02  0.3186717E-02  0.2316712E+00  2200  2207
  0.1517509E-02  0.3186613E-02  0.3186654E-02  0.2316667E+00  2210  2216
  0.1519357E-02  0.3186540E-02  0.3186580E-02  0.2316615E+00  2202  2211
  0.1521206E-02  0.3186471E-02  0.3186511E-02  0.2316565E+00  2206  2208
  0.1523054E-02  0.3186395E-02  0.3186434E-02  0.2316509E+00  2198  2199
  0.1524902E-02  0.3186316E-02  0.3186354E-02  0.2316452E+00  2199  2201
  0.1526751E-02  0.3186239E-02  0.3186276E-02  0.2316396E+00  2199  2200
  0.1528599E-02  0.3186149E-02  0.3186185E-02  0.2316330E+00  2194  2196
  0.1530447E-02  0.3186069E-02  0.3186103E-02  0.2316272E+00  2191  2196
  0.1532296E-02  0.3185974E-02  0.3186006E-02  0.2316203E+00  2192  2195
  0.1534144E-02  0.3185883E-02  0.3185913E-02  0.2316137E+00  2192  2193
  0.1535992E-02  0.3185792E-02  0.3185820E-02  0.2316071E+00  2186  2192
  0.1537841E-02  0.3185691E-02  0.3185717E-02  0.2315997E+00  2186  2196
  0.1539689E-02  0.3185604E-02  0.3185627E-02  0.2315934E+00  2194  2197
  0.1541537E-02  0.3185499E-02  0.3185521E-02  0.2315858E+00  2193  2199
  0.1543386E-02  0.3185410E-02  0.3185430E-02  0.2315793E+00  2189  2199
  0.1545234E-02  0.3185313E-02  0.3185331E-02  0.2315723E+00  2189  2205
  0.1547082E-02  0.3185213E-02  0.3185229E-02  0.2315650E+00  2193  2211
  0.1548931E-02  0.3185123E-02  0.3185137E-02  0.2315584E+00  2192  2210
  0.1550779E-02  0.3185015E-02  0.3185027E-02  0.2315506E+00  2190  2205
  0.1552628E-02  0.3184926E-02  0.3184937E-02  0.2315441E+00  2183  2201
  0.1554476E-02  0.3184817E-02  0.3184826E-02  0.2315362E+00  2178  2204
  0.1556324E-02  0.3184718E-02  0.3184727E-02  0.2315290E+00  2179  2198
  0.1558173E-02  0.3184623E-02  0.3184631E-02  0.2315221E+00  2185  2200
  0.1560021E-02  0.3184519E-02  0.3184526E-02  0.2315145E+00  2183  2193
  0.1561869E-02  0.3184436E-02  0.3184442E-02  0.2315085E+00  2183  2196
  0.1563718E-02  0.3184334E-02  0.3184339E-02  0.2315011E+00  2188  2198
  0.1565566E-02  0.3184258E-02  0.3184263E-02  0.2314956E+00  2188  2196
  0.1567414E-02  0.3184176E-02  0.3184179E-02  0.2314896E+00  2188  2200
  0.1569263E-02  0.3184093E-02  0.3184095E-02  0.2314836E+00  2196  2206
  0.1571111E-02  0.3184026E-02  0.3184027E-02  0.2314787E+00  2198  2209
  0.1572959E-02  0.3183943E-02  0.3183942E-02  0.2314726E+00  2203  2204
  0.1574808E-02  0.3183886E-02  0.3183884E-02  0.2314685E+00  2203  2212
  0.1576656E-02  0.3183808E-02  0.3183804E-02  0.2314629E+00  2209  2206
  0.1578504E-02  0.3183746E-02  0.3183740E-02  0.2314583E+00  2209  2215
  0.1580353E-02  0.3183691E-02  0.3183681E-02  0.2314543E+00  2222  2214
  0.1582201E-02  0.3183627E-02  0.3183615E-02  0.2314497E+00  2223  2210
  0.1584050E-02  0.3183590E-02  0.3183574E-02  0.2314470E+00  2222  2219
  0.1585898E-02  0.3183532E-02  0.3183512E-02  0.2314428E+00  2233  2213
  0.1587746E-02  0.3183505E-02  0.3183480E-02  0.2314408E+00  2226  2223
  0.1589595E-02  0.3183469E-02  0.3183440E-02  0.2314382E+00  2214  2225
  0.1591443E-02  0.3183435E-02  0.3183401E-02  0.2314357E+00  2222  2227
  0.1593291E-02  0.3183416E-02  0.3183379E-02  0.2314344E+00  2226  2228
  0.1595140E-02  0.3183376E-02  0.3183337E-02  0.2314314E+00  2236  2225
  0.1596988E-02  0.3183364E-02  0.3183325E-02  0.2314306E+00  2242  2231
  0.1598836E-02  0.3183326E-02  0.3183289E-02  0.2314278E+00  2241  2231
  0.1600685E-02  0.3183304E-02  0.3183269E-02  0.2314262E+00  2245  2237
  0.1602533E-02  0.3183284E-02  0.3183252E-02  0.2314247E+00  2242  2245
  0.1604381E-02  0.3183251E-02  0.3183224E-02  0.2314224E+00  2248  2254
  0.1606230E-02  0.3183247E-02  0.3183224E-02  0.2314221E+00  2242  2258
  0.1608078E-02  0.3183215E-02  0.3183195E-02  0.2314197E+00  2237  2261
  0.1609927E-02  0.3183213E-02  0.3183197E-02  0.2314196E+00  2228  2273
  0.1611775E-02  0.3183196E-02  0.3183184E-02  0.2314184E+00  2233  2267
  0.1613623E-02  0.3183180E-02  0.3183169E-02  0.2314172E+00  2238  2267
  0.1615472E-02  0.3183180E-02  0.3183171E-02  0.2314172E+00  2254  2260
  0.1617320E-02  0.3183152E-02  0.3183143E-02  0.2314152E+00  2260  2249
  0.1619168E-02  0.3183159E-02  0.3183149E-02  0.2314156E+00  2252  2248
  0.1621017E-02  0.3183136E-02  0.3183125E-02  0.2314140E+00  2253  2241
  0.1622865E-02  0.3183132E-02  0.3183120E-02  0.2314137E+00  2251  2242
  0.1624713E-02  0.3183133E-02  0.3183118E-02  0.2314138E+00  2259  2250


==> Txt-files/phi_theta150deg.txt <==
  -0.2999695598985629E+01  -0.2821356403112874E+01
   0.2999695598985629E+01   0.3249397529263479E+01
   0.2736700867304710E+01   0.3033787777916106E+01
   0.2521343167606972E+01   0.2821356403112874E+01
  -0.2356194490192345E+01  -0.2356194490192344E+01
  -0.2601173153319209E+01  -0.2528635987994470E+01
  -0.2944197093739913E+01  -0.2743783116709921E+01
  -0.2944197093739913E+01  -0.2745021422273565E+01
   0.2944197093739913E+01   0.3278018409212125E+01
   0.2944197093739913E+01   0.3275189223699385E+01
   0.2601173153319209E+01   0.3005166897967461E+01
   0.2601173153319209E+01   0.3007996083480201E+01
   0.2356194490192345E+01   0.2743783116709920E+01
   0.2356194490192345E+01   0.2745021422273565E+01
   0.2191045812777718E+01   0.2528635987994469E+01
   0.2077894831187233E+01   0.2356194490192344E+01
  -0.2111215827065481E+01  -0.2183752992390219E+01
  -0.2356194490192345E+01  -0.2356194490192344E+01
  -0.2356194490192345E+01  -0.2356194490192344E+01
  -0.2819842099193151E+01  -0.2615916430519090E+01
  -0.2819842099193151E+01  -0.2611420604152006E+01
   0.2819842099193151E+01   0.3317924986498437E+01
   0.2356194490192345E+01   0.2965260320681149E+01
   0.2111215827065481E+01   0.2615916430519088E+01
   0.2111215827065481E+01   0.2611420604152004E+01
   0.1975688113079980E+01   0.2356194490192343E+01
   0.1975688113079980E+01   0.2356194490192344E+01
   0.1892546881191539E+01   0.2183752992390220E+01
  -0.1712693381399061E+01  -0.1891032577271816E+01
  -0.1768191886644777E+01  -0.1968605863674770E+01
  -0.1768191886644777E+01  -0.1967367558111126E+01
  -0.1892546881191539E+01  -0.2096472549865600E+01
  -0.1892546881191539E+01  -0.2100968376232685E+01
  -0.2356194490192345E+01  -0.2356194490192346E+01
   0.1768191886644777E+01   0.2356194490192347E+01
   0.1712693381399061E+01   0.2096472549865603E+01
   0.1712693381399061E+01   0.2100968376232687E+01
   0.1681453547968792E+01   0.1968605863674772E+01
   0.1681453547968792E+01   0.1967367558111128E+01
   0.1661456213995642E+01   0.1891032577271818E+01
  -0.1428899272190733E+01  -0.1678601202468583E+01
  -0.1373400766945016E+01  -0.1707222082417229E+01
  -0.1373400766945016E+01  -0.1704392896904489E+01
  -0.1249045772398254E+01  -0.1747128659703541E+01
   0.1428899272190733E+01   0.1747128659703544E+01
   0.1460139105621001E+01   0.1707222082417228E+01
   0.1460139105621001E+01   0.1704392896904490E+01
   0.1480136439594151E+01   0.1678601202468582E+01
  -0.1165904540509813E+01  -0.1462991451121210E+01
  -0.1030376826524313E+01  -0.1434370571172565E+01
  -0.1030376826524313E+01  -0.1437199756685304E+01
  -0.7853981633974483E+00  -0.1394463993886250E+01
   0.1165904540509813E+01   0.1394463993886249E+01
   0.1249045772398254E+01   0.1434370571172565E+01
   0.1249045772398254E+01   0.1437199756685304E+01
   0.1304544277643971E+01   0.1462991451121211E+01
  -0.9505468408120751E+00  -0.1250560076317977E+01
  -0.7853981633974483E+00  -0.1172986789915023E+01
  -0.7853981633974483E+00  -0.1174225095478667E+01
  -0.5404195002705842E+00  -0.1045120103724192E+01
  -0.5404195002705842E+00  -0.1040624277357108E+01
  -0.1973955598498807E+00  -0.7853981633974504E+00
   0.7853981633974483E+00   0.7853981633974474E+00
   0.9505468408120751E+00   0.1045120103724189E+01
   0.9505468408120752E+00   0.1040624277357105E+01
   0.1063697822402560E+01   0.1172986789915020E+01
   0.1063697822402560E+01   0.1174225095478664E+01
   0.1144168833668020E+01   0.1250560076317975E+01
  -0.6202494859828215E+00  -0.9578396611995732E+00
  -0.4048917862850834E+00  -0.7853981633974481E+00
  -0.4048917862850834E+00  -0.7853981633974483E+00
  -0.1418970546041639E+00  -0.5256762230707057E+00
  -0.1418970546041639E+00  -0.5301720494377911E+00
   0.1418970546041639E+00  -0.1763323329086472E+00
   0.4048917862850834E+00   0.1763323329086478E+00
   0.6202494859828215E+00   0.5256762230707076E+00
   0.6202494859828215E+00   0.5301720494377911E+00
   0.7853981633974483E+00   0.7853981633974487E+00
   0.7853981633974483E+00   0.7853981633974486E+00
   0.9097531579442096E+00   0.9578396611995715E+00
  -0.5070985043923369E+00  -0.7853981633974485E+00
  -0.3217505543966422E+00  -0.6129566655953234E+00
  -0.1106572211738956E+00  -0.3978095368798741E+00
  -0.1106572211738956E+00  -0.3965712313162311E+00
   0.1106572211738956E+00  -0.1364257556223319E+00
   0.1106572211738956E+00  -0.1335965701095923E+00
   0.3217505543966422E+00   0.1364257556223323E+00
   0.3217505543966422E+00   0.1335965701095937E+00
   0.5070985043923369E+00   0.3978095368798756E+00
   0.5070985043923369E+00   0.3965712313162310E+00
   0.6610431688506869E+00   0.6129566655953247E+00
   0.7853981633974483E+00   0.7853981633974483E+00
  -0.9065988720074511E-01  -0.3202362504769203E+00
   0.9065988720074511E-01  -0.1078048756736860E+00
   0.2662520491509254E+00   0.1078048756736866E+00
   0.4266274931268761E+00   0.3202362504769208E+00


==> Txt-files/phi_theta40deg.txt <==
  -0.2966920454581554E+01  -0.2910126452744980E+01
  -0.2966920454581554E+01  -0.2917025005155038E+01
  -0.3082836830874070E+01  -0.2986364410183274E+01
  -0.3082836830874070E+01  -0.3000102394874752E+01
  -0.3082836830874070E+01  -0.3012186170485032E+01
   0.3082836830874070E+01   0.3194755939837167E+01
   0.3082836830874070E+01   0.3190975801725402E+01
   0.3082836830874070E+01   0.3199340600351677E+01
   0.2966920454581554E+01   0.3088429367342418E+01
   0.2966920454581554E+01   0.3092209505454184E+01
   0.2966920454581554E+01   0.3083844706827909E+01
   0.2855541211872475E+01   0.2986364410183274E+01
   0.2855541211872475E+01   0.3000102394874752E+01
   0.2855541211872475E+01   0.3012186170485032E+01
   0.2750985609892107E+01   0.2910126452744980E+01
   0.2750985609892107E+01   0.2917025005155038E+01
  -0.2704965493776252E+01  -0.2670440440763398E+01
  -0.2704965493776252E+01  -0.2672559919999133E+01
  -0.2704965493776252E+01  -0.2685804175193819E+01
  -0.2819842099193151E+01  -0.2792003485253572E+01
  -0.2819842099193151E+01  -0.2777561335083645E+01
  -0.2819842099193151E+01  -0.2763032685281038E+01
  -0.2819842099193151E+01  -0.2748581187556110E+01
  -0.2819842099193151E+01  -0.2733814445356212E+01
  -0.2944197093739913E+01  -0.2918359784742979E+01
  -0.2944197093739913E+01  -0.2894779275361805E+01
  -0.2944197093739913E+01  -0.2890843962773504E+01
  -0.2944197093739913E+01  -0.2907198094978745E+01
  -0.3075024489813969E+01  -0.3019409495914933E+01
  -0.3075024489813969E+01  -0.3031019115027383E+01
   0.3075024489813969E+01   0.3168471401887761E+01
   0.2944197093739913E+01   0.3114713905291825E+01
   0.2819842099193151E+01   0.3019409495914933E+01
   0.2819842099193151E+01   0.3031019115027384E+01
   0.2704965493776252E+01   0.2918359784742979E+01
   0.2704965493776252E+01   0.2894779275361805E+01
   0.2704965493776252E+01   0.2890843962773504E+01
   0.2704965493776252E+01   0.2907198094978740E+01
   0.2601173153319209E+01   0.2792003485253571E+01
   0.2601173153319209E+01   0.2777561335083644E+01
   0.2601173153319209E+01   0.2763032685281038E+01
   0.2601173153319209E+01   0.2748581187556110E+01
   0.2601173153319209E+01   0.2733814445356210E+01
   0.2508843818587610E+01   0.2670440440763398E+01
   0.2508843818587610E+01   0.2672559919999134E+01
   0.2508843818587610E+01   0.2685804175193820E+01
  -0.2439335722080786E+01  -0.2425336476964728E+01
  -0.2536047989984823E+01  -0.2538074081692075E+01
  -0.2536047989984823E+01  -0.2529701603546945E+01
  -0.2536047989984823E+01  -0.2527746341710459E+01
  -0.2536047989984823E+01  -0.2544316521015107E+01
  -0.2647651284670212E+01  -0.2640598676409418E+01
  -0.2647651284670212E+01  -0.2655192224365750E+01
  -0.2647651284670212E+01  -0.2670155018756507E+01
  -0.2647651284670212E+01  -0.2700368955672520E+01
  -0.2774418819771574E+01  -0.2702462620185710E+01
   0.2536047989984823E+01   0.2702462620185711E+01
   0.2439335722080786E+01   0.2640598676409418E+01
   0.2439335722080786E+01   0.2655192224365751E+01
   0.2439335722080786E+01   0.2670155018756509E+01
   0.2439335722080786E+01   0.2700368955672531E+01
   0.2356194490192345E+01   0.2538074081692076E+01
   0.2356194490192345E+01   0.2529701603546945E+01
   0.2356194490192345E+01   0.2527746341710460E+01
   0.2356194490192345E+01   0.2544316521015108E+01
   0.2284887025407055E+01   0.2425336476964727E+01
  -0.2273053258303904E+01  -0.2287052503419962E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
  -0.2356194490192345E+01  -0.2356194490192346E+01
  -0.2356194490192345E+01  -0.2356194490192353E+01
  -0.2455863142683507E+01  -0.2443722483868934E+01
  -0.2455863142683507E+01  -0.2440072365058072E+01
   0.2273053258303904E+01   0.2443722483868934E+01
   0.2273053258303904E+01   0.2440072365058071E+01
   0.2203545161797080E+01   0.2356194490192346E+01
   0.2203545161797080E+01   0.2356194490192345E+01
   0.2203545161797080E+01   0.2356194490192345E+01
   0.2203545161797080E+01   0.2356194490192342E+01
   0.2145101156969599E+01   0.2287052503419963E+01
  -0.2176340990399867E+01  -0.2174314898692615E+01
  -0.2176340990399867E+01  -0.2182687376837745E+01
  -0.2176340990399867E+01  -0.2184642638674231E+01
  -0.2176340990399867E+01  -0.2168072459369582E+01
  -0.2256525837701183E+01  -0.2268666496515756E+01
  -0.2256525837701183E+01  -0.2272316615326619E+01
   0.2111215827065481E+01   0.2268666496515756E+01
   0.2111215827065481E+01   0.2272316615326619E+01
   0.2057695558606166E+01   0.2174314898692615E+01
   0.2057695558606166E+01   0.2182687376837746E+01
   0.2057695558606166E+01   0.2184642638674232E+01
   0.2057695558606166E+01   0.2168072459369581E+01
  -0.2007423486608438E+01  -0.2041948539621293E+01
  -0.2007423486608438E+01  -0.2039829060385556E+01
  -0.2007423486608438E+01  -0.2026584805190870E+01
  -0.2064737695714478E+01  -0.2071790303975273E+01
  -0.2064737695714478E+01  -0.2057196756018940E+01
  -0.2064737695714478E+01  -0.2042233961628182E+01
  -0.2064737695714478E+01  -0.2012020024712158E+01
   0.1961403370492584E+01   0.2071790303975273E+01
   0.1961403370492584E+01   0.2057196756018940E+01
   0.1961403370492584E+01   0.2042233961628182E+01
   0.1961403370492584E+01   0.2012020024712163E+01
   0.1923786714621807E+01   0.2041948539621292E+01
   0.1923786714621807E+01   0.2039829060385556E+01
   0.1923786714621807E+01   0.2026584805190870E+01
  -0.1892546881191539E+01  -0.1920385495131118E+01
  -0.1892546881191539E+01  -0.1934827645301045E+01
  -0.1892546881191539E+01  -0.1949356295103652E+01
  -0.1892546881191539E+01  -0.1963807792828579E+01
  -0.1892546881191539E+01  -0.1978574535028477E+01
  -0.1937970160613116E+01  -0.2009926360198979E+01
   0.1856847768512215E+01   0.2009926360198979E+01
   0.1828120041765985E+01   0.1920385495131117E+01
   0.1828120041765985E+01   0.1934827645301044E+01
   0.1828120041765985E+01   0.1949356295103651E+01
   0.1828120041765985E+01   0.1963807792828578E+01
   0.1828120041765985E+01   0.1978574535028480E+01
  -0.1745468525803136E+01  -0.1802262527639710E+01
  -0.1745468525803136E+01  -0.1795363975229652E+01
  -0.1768191886644777E+01  -0.1794029195641711E+01
  -0.1768191886644777E+01  -0.1817609705022885E+01
  -0.1768191886644777E+01  -0.1821545017611186E+01
  -0.1768191886644777E+01  -0.1805190885405946E+01
   0.1727398203776912E+01   0.1794029195641710E+01
   0.1727398203776912E+01   0.1817609705022885E+01
   0.1727398203776912E+01   0.1821545017611186E+01
   0.1727398203776912E+01   0.1805190885405953E+01
   0.1712693381399061E+01   0.1802262527639708E+01
   0.1712693381399061E+01   0.1795363975229652E+01
  -0.1629552149510619E+01  -0.1726024570201415E+01
  -0.1629552149510619E+01  -0.1712286585509938E+01
  -0.1629552149510619E+01  -0.1700202809899658E+01
  -0.1637364490570721E+01  -0.1692979484469758E+01
  -0.1637364490570721E+01  -0.1681369865357307E+01
   0.1623379388405838E+01   0.1692979484469756E+01
   0.1623379388405838E+01   0.1681369865357307E+01
   0.1618379430071880E+01   0.1726024570201416E+01
   0.1618379430071880E+01   0.1712286585509937E+01
   0.1618379430071880E+01   0.1700202809899660E+01
  -0.1512040504079174E+01  -0.1623959613042270E+01
  -0.1512040504079174E+01  -0.1620179474930506E+01
  -0.1512040504079174E+01  -0.1628544273556782E+01
  -0.1504228163019073E+01  -0.1597675075092866E+01
   0.1518213265183955E+01   0.1597675075092865E+01
   0.1523213223517913E+01   0.1623959613042271E+01
   0.1523213223517913E+01   0.1620179474930506E+01
   0.1523213223517913E+01   0.1628544273556781E+01
  -0.1396124127786657E+01  -0.1517633040547523E+01
  -0.1396124127786657E+01  -0.1521413178659287E+01
  -0.1396124127786657E+01  -0.1513048380033011E+01
  -0.1373400766945016E+01  -0.1543917578496927E+01
   0.1414194449812881E+01   0.1543917578496927E+01
   0.1428899272190733E+01   0.1517633040547521E+01
   0.1428899272190733E+01   0.1521413178659287E+01
   0.1428899272190733E+01   0.1513048380033010E+01
  -0.1284744885077578E+01  -0.1415568083388379E+01
  -0.1284744885077578E+01  -0.1429306068079856E+01
  -0.1284744885077578E+01  -0.1441389843690135E+01
  -0.1249045772398254E+01  -0.1448613169120036E+01
  -0.1249045772398254E+01  -0.1460222788232486E+01
   0.1313472611823808E+01   0.1448613169120037E+01
   0.1313472611823808E+01   0.1460222788232487E+01
   0.1337053145925995E+01   0.1415568083388379E+01
   0.1337053145925995E+01   0.1429306068079857E+01
   0.1337053145925995E+01   0.1441389843690135E+01
  -0.1180189283097210E+01  -0.1339330125950083E+01
  -0.1180189283097210E+01  -0.1346228678360141E+01
  -0.1134169166981355E+01  -0.1347563457948082E+01
  -0.1134169166981355E+01  -0.1323982948566908E+01
  -0.1134169166981355E+01  -0.1320047635978607E+01
  -0.1134169166981355E+01  -0.1336401768183848E+01
   0.1217805938967986E+01   0.1347563457948082E+01
   0.1217805938967986E+01   0.1323982948566908E+01
   0.1217805938967986E+01   0.1320047635978607E+01
   0.1217805938967986E+01   0.1336401768183845E+01
   0.1249045772398254E+01   0.1339330125950084E+01
   0.1249045772398254E+01   0.1346228678360142E+01
  -0.1030376826524313E+01  -0.1221207158458674E+01
  -0.1030376826524313E+01  -0.1206765008288747E+01
  -0.1030376826524313E+01  -0.1192236358486141E+01
  -0.1030376826524313E+01  -0.1177784860761214E+01
  -0.1030376826524313E+01  -0.1163018118561314E+01
  -0.9652516631899266E+00  -0.1131666293390814E+01
   0.1083897094983628E+01   0.1131666293390815E+01
   0.1128422103818152E+01   0.1221207158458674E+01
   0.1128422103818152E+01   0.1206765008288747E+01
   0.1128422103818152E+01   0.1192236358486141E+01
   0.1128422103818152E+01   0.1177784860761215E+01
   0.1128422103818152E+01   0.1163018118561316E+01
  -0.9380474917927135E+00  -0.1099644113968501E+01
  -0.9380474917927135E+00  -0.1101763593204237E+01
  -0.9380474917927135E+00  -0.1115007848398923E+01
  -0.8685393952858895E+00  -0.1069802349614521E+01
  -0.8685393952858895E+00  -0.1084395897570854E+01
  -0.8685393952858895E+00  -0.1099358691961611E+01
  -0.8685393952858895E+00  -0.1129572628877637E+01
   0.9964914966201949E+00   0.1069802349614520E+01
   0.9964914966201949E+00   0.1084395897570853E+01
   0.9964914966201949E+00   0.1099358691961611E+01
   0.9964914966201949E+00   0.1129572628877625E+01
   0.1046000555144789E+01   0.1099644113968501E+01
   0.1046000555144789E+01   0.1101763593204237E+01
   0.1046000555144789E+01   0.1115007848398923E+01
  -0.7853981633974483E+00  -0.9672777548971790E+00
  -0.7853981633974483E+00  -0.9589052767520484E+00
  -0.7853981633974483E+00  -0.9569500149155624E+00
  -0.7853981633974483E+00  -0.9735201942202129E+00
  -0.7022569315090070E+00  -0.8729261570740381E+00
  -0.7022569315090070E+00  -0.8692760382631749E+00
   0.8567056281827387E+00   0.8729261570740382E+00
   0.8567056281827387E+00   0.8692760382631750E+00
   0.9179496956941223E+00   0.9672777548971785E+00
   0.9179496956941223E+00   0.9589052767520478E+00
   0.9179496956941223E+00   0.9569500149155616E+00
   0.9179496956941223E+00   0.9735201942202067E+00
  -0.7140906986121580E+00  -0.8545401501698313E+00
  -0.6327488350021832E+00  -0.7853981633974473E+00
  -0.6327488350021832E+00  -0.7853981633974479E+00
  -0.6327488350021832E+00  -0.7853981633974479E+00
  -0.6327488350021832E+00  -0.7853981633974400E+00
  -0.5404195002705842E+00  -0.6978701697208588E+00
  -0.5404195002705842E+00  -0.7015202885317220E+00
   0.7140906986121580E+00   0.6978701697208576E+00
   0.7140906986121580E+00   0.7015202885317210E+00
   0.7853981633974483E+00   0.7853981633974486E+00
   0.7853981633974483E+00   0.7853981633974482E+00
   0.7853981633974483E+00   0.7853981633974479E+00
   0.7853981633974483E+00   0.7853981633974529E+00
   0.8478169733934057E+00   0.8545401501698320E+00
  -0.5743048301747018E+00  -0.7162561766250647E+00
  -0.4868992318112690E+00  -0.6035185718977190E+00
  -0.4868992318112690E+00  -0.6118910500428496E+00
  -0.4868992318112690E+00  -0.6138463118793348E+00
  -0.4868992318112690E+00  -0.5972761325746834E+00
  -0.3906070436976868E+00  -0.5009939771803785E+00
  -0.3906070436976868E+00  -0.4864004292240444E+00
  -0.3906070436976868E+00  -0.4714376348332862E+00
  -0.3906070436976868E+00  -0.4412236979172678E+00
  -0.2860514417173182E+00  -0.4391300334040833E+00
   0.4868992318112690E+00   0.4391300334040827E+00
   0.5743048301747018E+00   0.5009939771803777E+00
   0.5743048301747018E+00   0.4864004292240445E+00
   0.5743048301747018E+00   0.4714376348332865E+00
   0.5743048301747018E+00   0.4412236979172615E+00
   0.6528466311007742E+00   0.6035185718977185E+00
   0.6528466311007742E+00   0.6118910500428493E+00
   0.6528466311007742E+00   0.6138463118793349E+00
   0.6528466311007742E+00   0.5972761325746893E+00
   0.7229793534014910E+00   0.7162561766250650E+00
  -0.3529903878269104E+00  -0.4711522128263966E+00
  -0.3529903878269104E+00  -0.4690327335906601E+00
  -0.3529903878269104E+00  -0.4557884783959739E+00
  -0.2573237149710886E+00  -0.3495891683362211E+00
  -0.2573237149710886E+00  -0.3640313185061477E+00
  -0.2573237149710886E+00  -0.3785599683087551E+00
  -0.2573237149710886E+00  -0.3930114660336825E+00
  -0.2573237149710886E+00  -0.4077782082335843E+00
  -0.1566018769820154E+00  -0.2232328688468139E+00
  -0.1566018769820154E+00  -0.2468133782279880E+00
  -0.1566018769820154E+00  -0.2507486908162893E+00
  -0.1566018769820154E+00  -0.2343945586110527E+00
  -0.5258306161094172E-01  -0.1221831576748593E+00
  -0.5258306161094172E-01  -0.1105735385624086E+00
   0.5258306161094172E-01  -0.2687874829796880E-01
   0.1566018769820154E+00   0.2687874829796780E-01
   0.2573237149710886E+00   0.1221831576748599E+00
   0.2573237149710886E+00   0.1105735385624097E+00
   0.3529903878269104E+00   0.2232328688468139E+00
   0.3529903878269104E+00   0.2468133782279880E+00
   0.3529903878269104E+00   0.2507486908162897E+00
   0.3529903878269104E+00   0.2343945586110570E+00
   0.4423742229767449E+00   0.3495891683362218E+00
   0.4423742229767449E+00   0.3640313185061477E+00
   0.4423742229767449E+00   0.3785599683087547E+00
   0.4423742229767449E+00   0.3930114660336819E+00
   0.4423742229767449E+00   0.4077782082335814E+00
   0.5247957716501074E+00   0.4711522128263967E+00
   0.5247957716501074E+00   0.4690327335906601E+00
   0.5247957716501074E+00   0.4557884783959738E+00
  -0.1418970546041639E+00  -0.2314662008448124E+00
  -0.1418970546041639E+00  -0.2245676484347549E+00
  -0.4758310327698340E-01  -0.1552282434065186E+00
  -0.4758310327698340E-01  -0.1414902587150404E+00
  -0.4758310327698340E-01  -0.1294064831047606E+00
   0.4758310327698340E-01  -0.5316328624737613E-01
   0.4758310327698340E-01  -0.4938314813560947E-01
   0.4758310327698340E-01  -0.5774794676188532E-01
   0.1418970546041639E+00   0.5316328624737499E-01
   0.1418970546041639E+00   0.4938314813560961E-01
   0.1418970546041639E+00   0.5774794676188425E-01
   0.2337431808689014E+00   0.1552282434065204E+00
   0.2337431808689014E+00   0.1414902587150404E+00
   0.2337431808689014E+00   0.1294064831047614E+00
   0.3217505543966422E+00   0.2314662008448119E+00
   0.3217505543966422E+00   0.2245676484347552E+00


==> Txt-files/phi_theta60deg.txt <==
  -0.2819842099193151E+01  -0.2767189488497749E+01
  -0.2819842099193151E+01  -0.2759553353016308E+01
  -0.2944197093739913E+01  -0.2872296004160728E+01
  -0.2944197093739913E+01  -0.2879053162642547E+01
  -0.3075024489813969E+01  -0.2983186516627075E+01
  -0.3075024489813969E+01  -0.2965650683542095E+01
  -0.3075024489813969E+01  -0.2934994872225340E+01
   0.3075024489813969E+01   0.3194009178587224E+01
   0.3075024489813969E+01   0.3200070885061765E+01
   0.3075024489813969E+01   0.3208793917235877E+01
   0.2944197093739913E+01   0.3089176128592362E+01
   0.2944197093739913E+01   0.3083114422117821E+01
   0.2944197093739913E+01   0.3074391389943709E+01
   0.2819842099193151E+01   0.2983186516627075E+01
   0.2819842099193151E+01   0.2965650683542095E+01
   0.2819842099193151E+01   0.2934994872225340E+01
   0.2704965493776252E+01   0.2872296004160728E+01
   0.2704965493776252E+01   0.2879053162642547E+01
   0.2601173153319209E+01   0.2767189488497749E+01
   0.2601173153319209E+01   0.2759553353016308E+01
  -0.2536047989984823E+01  -0.2500964643540710E+01
  -0.2647651284670212E+01  -0.2632437224883820E+01
  -0.2647651284670212E+01  -0.2630795232798917E+01
  -0.2647651284670212E+01  -0.2629831551083241E+01
  -0.2774418819771574E+01  -0.2749536734036006E+01
  -0.2774418819771574E+01  -0.2756201137870842E+01
  -0.2774418819771574E+01  -0.2759501111062623E+01
  -0.2914793805535907E+01  -0.2889379813701468E+01
  -0.2914793805535907E+01  -0.2932203318680805E+01
  -0.3064820762320015E+01  -0.2967389939017220E+01
   0.2774418819771574E+01   0.2967389939017219E+01
   0.2647651284670212E+01   0.2889379813701467E+01
   0.2647651284670212E+01   0.2932203318680803E+01
   0.2536047989984823E+01   0.2749536734036006E+01
   0.2536047989984823E+01   0.2756201137870843E+01
   0.2536047989984823E+01   0.2759501111062624E+01
   0.2439335722080786E+01   0.2632437224883822E+01
   0.2439335722080786E+01   0.2630795232798917E+01
   0.2439335722080786E+01   0.2629831551083241E+01
   0.2356194490192345E+01   0.2500964643540710E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
  -0.2455863142683507E+01  -0.2454336664231897E+01
  -0.2455863142683507E+01  -0.2460579786204603E+01
  -0.2455863142683507E+01  -0.2465844646082000E+01
  -0.2574863436066287E+01  -0.2562596762969227E+01
  -0.2574863436066287E+01  -0.2556750115487727E+01
   0.2356194490192345E+01   0.2562596762969227E+01
   0.2356194490192345E+01   0.2556750115487727E+01
   0.2273053258303904E+01   0.2454336664231897E+01
   0.2273053258303904E+01   0.2460579786204603E+01
   0.2273053258303904E+01   0.2465844646082001E+01
   0.2203545161797080E+01   0.2356194490192345E+01
  -0.2176340990399867E+01  -0.2211424336843980E+01
  -0.2256525837701183E+01  -0.2258052316152793E+01
  -0.2256525837701183E+01  -0.2251809194180087E+01
  -0.2256525837701183E+01  -0.2246544334302691E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
  -0.2356194490192345E+01  -0.2356194490192346E+01
   0.2176340990399867E+01   0.2356194490192345E+01
   0.2176340990399867E+01   0.2356194490192347E+01
   0.2111215827065481E+01   0.2258052316152793E+01
   0.2111215827065481E+01   0.2251809194180087E+01
   0.2111215827065481E+01   0.2246544334302691E+01
   0.2057695558606166E+01   0.2211424336843980E+01
  -0.2064737695714478E+01  -0.2079951755500868E+01
  -0.2064737695714478E+01  -0.2081593747585772E+01
  -0.2064737695714478E+01  -0.2082557429301447E+01
  -0.2137525544318403E+01  -0.2149792217415463E+01
  -0.2137525544318403E+01  -0.2155638864896963E+01
   0.2007423486608438E+01   0.2149792217415463E+01
   0.2007423486608438E+01   0.2155638864896963E+01
   0.1961403370492584E+01   0.2079951755500869E+01
   0.1961403370492584E+01   0.2081593747585772E+01
   0.1961403370492584E+01   0.2082557429301448E+01
  -0.1892546881191539E+01  -0.1945199491886941E+01
  -0.1892546881191539E+01  -0.1952835627368382E+01
  -0.1937970160613116E+01  -0.1962852246348684E+01
  -0.1937970160613116E+01  -0.1956187842513847E+01
  -0.1937970160613116E+01  -0.1952887869322065E+01
   0.1856847768512215E+01   0.1962852246348685E+01
   0.1856847768512215E+01   0.1956187842513848E+01
   0.1856847768512215E+01   0.1952887869322067E+01
   0.1828120041765985E+01   0.1945199491886941E+01
   0.1828120041765985E+01   0.1952835627368383E+01
  -0.1768191886644777E+01  -0.1840092976223962E+01
  -0.1768191886644777E+01  -0.1833335817742143E+01
  -0.1797595174848782E+01  -0.1823009166683223E+01
  -0.1797595174848782E+01  -0.1780185661703888E+01
   0.1745468525803136E+01   0.1823009166683224E+01
   0.1745468525803136E+01   0.1780185661703888E+01
   0.1727398203776912E+01   0.1840092976223963E+01
   0.1727398203776912E+01   0.1833335817742144E+01
  -0.1637364490570721E+01  -0.1729202463757615E+01
  -0.1637364490570721E+01  -0.1746738296842596E+01
  -0.1637364490570721E+01  -0.1777394108159351E+01
  -0.1647568218064675E+01  -0.1744999041367471E+01
   0.1629552149510619E+01   0.1744999041367470E+01
   0.1623379388405838E+01   0.1729202463757615E+01
   0.1623379388405838E+01   0.1746738296842595E+01
   0.1623379388405838E+01   0.1777394108159348E+01
  -0.1504228163019073E+01  -0.1623212851792328E+01
  -0.1504228163019073E+01  -0.1629274558266869E+01
  -0.1504228163019073E+01  -0.1637997590440980E+01
   0.1518213265183955E+01   0.1623212851792327E+01
   0.1518213265183955E+01   0.1629274558266868E+01
   0.1518213265183955E+01   0.1637997590440981E+01
  -0.1373400766945016E+01  -0.1518379801797465E+01
  -0.1373400766945016E+01  -0.1512318095322924E+01
  -0.1373400766945016E+01  -0.1503595063148812E+01
   0.1414194449812881E+01   0.1518379801797466E+01
   0.1414194449812881E+01   0.1512318095322924E+01
   0.1414194449812881E+01   0.1503595063148812E+01
  -0.1249045772398254E+01  -0.1412390189832178E+01
  -0.1249045772398254E+01  -0.1394854356747198E+01
  -0.1249045772398254E+01  -0.1364198545430444E+01
  -0.1203622492976677E+01  -0.1396593612222323E+01
   0.1284744885077578E+01   0.1396593612222324E+01
   0.1313472611823808E+01   0.1412390189832179E+01
   0.1313472611823808E+01   0.1394854356747199E+01
   0.1313472611823808E+01   0.1364198545430446E+01
  -0.1134169166981355E+01  -0.1301499677365831E+01
  -0.1134169166981355E+01  -0.1308256835847651E+01
  -0.1076854957875315E+01  -0.1318583486906571E+01
  -0.1076854957875315E+01  -0.1361406991885908E+01
   0.1180189283097210E+01   0.1318583486906569E+01
   0.1180189283097210E+01   0.1361406991885905E+01
   0.1217805938967986E+01   0.1301499677365830E+01
   0.1217805938967986E+01   0.1308256835847649E+01
  -0.1030376826524313E+01  -0.1196393161702853E+01
  -0.1030376826524313E+01  -0.1188757026221412E+01
  -0.9652516631899266E+00  -0.1178740407241109E+01
  -0.9652516631899266E+00  -0.1185404811075945E+01
  -0.9652516631899266E+00  -0.1188704784267725E+01
   0.1083897094983628E+01   0.1178740407241109E+01
   0.1083897094983628E+01   0.1185404811075945E+01
   0.1083897094983628E+01   0.1188704784267724E+01
   0.1128422103818152E+01   0.1196393161702852E+01
   0.1128422103818152E+01   0.1188757026221410E+01
  -0.8685393952858895E+00  -0.1061640898088924E+01
  -0.8685393952858895E+00  -0.1059998906004020E+01
  -0.8685393952858895E+00  -0.1059035224288342E+01
  -0.7853981633974483E+00  -0.9918004361743291E+00
  -0.7853981633974483E+00  -0.9859537886928276E+00
   0.9380474917927135E+00   0.9918004361743302E+00
   0.9380474917927135E+00   0.9859537886928292E+00
   0.9964914966201949E+00   0.1061640898088925E+01
   0.9964914966201949E+00   0.1059998906004021E+01
   0.9964914966201949E+00   0.1059035224288344E+01
  -0.7853981633974483E+00  -0.9301683167458126E+00
  -0.7022569315090070E+00  -0.8835403374369996E+00
  -0.7022569315090070E+00  -0.8897834594097056E+00
  -0.7022569315090070E+00  -0.8950483192871029E+00
  -0.6055446636049701E+00  -0.7853981633974486E+00
  -0.6055446636049701E+00  -0.7853981633974506E+00
   0.7853981633974483E+00   0.7853981633974479E+00
   0.7853981633974483E+00   0.7853981633974476E+00
   0.8567056281827387E+00   0.8835403374370000E+00
   0.8567056281827387E+00   0.8897834594097057E+00
   0.8567056281827387E+00   0.8950483192871025E+00
   0.9179496956941223E+00   0.9301683167458131E+00
  -0.6327488350021832E+00  -0.7853981633974482E+00
  -0.5404195002705842E+00  -0.6872559893578968E+00
  -0.5404195002705842E+00  -0.6810128673851915E+00
  -0.5404195002705842E+00  -0.6757480075077957E+00
  -0.4366271598135413E+00  -0.5789958906205677E+00
  -0.4366271598135413E+00  -0.5848425381020684E+00
   0.6327488350021832E+00   0.5789958906205677E+00
   0.6327488350021832E+00   0.5848425381020701E+00
   0.7140906986121580E+00   0.6872559893578964E+00
   0.7140906986121580E+00   0.6810128673851911E+00
   0.7140906986121580E+00   0.6757480075077942E+00
   0.7853981633974483E+00   0.7853981633974479E+00
  -0.4868992318112690E+00  -0.6406280100490841E+00
  -0.3906070436976868E+00  -0.5091554287059725E+00
  -0.3906070436976868E+00  -0.5107974207908764E+00
  -0.3906070436976868E+00  -0.5117611025065526E+00
  -0.2860514417173182E+00  -0.3920559195537881E+00
  -0.2860514417173182E+00  -0.3853915157189515E+00
  -0.2860514417173182E+00  -0.3820915425271702E+00
  -0.1746721990082397E+00  -0.2522128398883268E+00
  -0.1746721990082397E+00  -0.2093893349089917E+00
  -0.5875582271572270E-01  -0.1742027145725732E+00
   0.2860514417173182E+00   0.1742027145725727E+00
   0.3906070436976868E+00   0.2522128398883265E+00
   0.3906070436976868E+00   0.2093893349089901E+00
   0.4868992318112690E+00   0.3920559195537879E+00
   0.4868992318112690E+00   0.3853915157189515E+00
   0.4868992318112690E+00   0.3820915425271718E+00
   0.5743048301747018E+00   0.5091554287059724E+00
   0.5743048301747018E+00   0.5107974207908768E+00
   0.5743048301747018E+00   0.5117611025065545E+00
   0.6528466311007742E+00   0.6406280100490841E+00
  -0.2573237149710886E+00  -0.3744031650920445E+00
  -0.2573237149710886E+00  -0.3820393005734862E+00
  -0.1566018769820154E+00  -0.2692966494290662E+00
  -0.1566018769820154E+00  -0.2625394909472469E+00
  -0.5258306161094172E-01  -0.1584061369627179E+00
  -0.5258306161094172E-01  -0.1759419700476978E+00
  -0.5258306161094172E-01  -0.2065977813644519E+00
   0.5258306161094172E-01  -0.5241652499743066E-01
   0.5258306161094172E-01  -0.5847823147197180E-01
   0.5258306161094172E-01  -0.6720126364608442E-01
   0.1566018769820154E+00   0.5241652499743049E-01
   0.1566018769820154E+00   0.5847823147197190E-01
   0.1566018769820154E+00   0.6720126364608497E-01
   0.2573237149710886E+00   0.1584061369627180E+00
   0.2573237149710886E+00   0.1759419700476975E+00
   0.2573237149710886E+00   0.2065977813644506E+00
   0.3529903878269104E+00   0.2692966494290664E+00
   0.3529903878269104E+00   0.2625394909472468E+00
   0.4423742229767449E+00   0.3744031650920445E+00
   0.4423742229767449E+00   0.3820393005734860E+00


==> Txt-files/phi_theta90deg.txt <==
  -0.2819842099193151E+01  -0.2807771680723686E+01
  -0.2944197093739913E+01  -0.2948649349533373E+01
  -0.3075024489813969E+01  -0.3079197980789191E+01
   0.3075024489813969E+01   0.3079197980789181E+01
   0.2944197093739913E+01   0.2948649349533361E+01
   0.2819842099193151E+01   0.2807771680723671E+01
  -0.2536047989984823E+01  -0.2531650174712209E+01
  -0.2647651284670212E+01  -0.2675555582286417E+01
  -0.2647651284670212E+01  -0.2690027542942192E+01
  -0.2774418819771574E+01  -0.2788172467242225E+01
  -0.2774418819771574E+01  -0.2810633896041642E+01
  -0.2774418819771574E+01  -0.2803435853474976E+01
  -0.2914793805535907E+01  -0.2940933246431164E+01
  -0.2914793805535907E+01  -0.2951068843500412E+01
  -0.3064820762320015E+01  -0.3075374323027929E+01
  -0.3064820762320015E+01  -0.3085486911360897E+01
   0.3064820762320015E+01   0.3075374323027918E+01
   0.3064820762320015E+01   0.3085486911360894E+01
   0.2914793805535907E+01   0.2940933246431152E+01
   0.2914793805535907E+01   0.2951068843500400E+01
   0.2774418819771574E+01   0.2788172467242219E+01
   0.2774418819771574E+01   0.2810633896041644E+01
   0.2774418819771574E+01   0.2803435853474984E+01
   0.2647651284670212E+01   0.2675555582286409E+01
   0.2647651284670212E+01   0.2690027542942181E+01
   0.2536047989984823E+01   0.2531650174712190E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
  -0.2455863142683507E+01  -0.2461063091537613E+01
  -0.2455863142683507E+01  -0.2475089132049676E+01
  -0.2455863142683507E+01  -0.2480883697194004E+01
  -0.2574863436066287E+01  -0.2608380509536937E+01
  -0.2574863436066287E+01  -0.2627023007160170E+01
  -0.2714965160462917E+01  -0.2663443883856596E+01
   0.2714965160462917E+01   0.2663443883856618E+01
   0.2574863436066287E+01   0.2608380509536909E+01
   0.2574863436066287E+01   0.2627023007160116E+01
   0.2455863142683507E+01   0.2461063091537587E+01
   0.2455863142683507E+01   0.2475089132049640E+01
   0.2455863142683507E+01   0.2480883697193965E+01
   0.2356194490192345E+01   0.2356194490192336E+01
  -0.2176340990399867E+01  -0.2180738805672481E+01
  -0.2256525837701183E+01  -0.2251325888847077E+01
  -0.2256525837701183E+01  -0.2237299848335015E+01
  -0.2256525837701183E+01  -0.2231505283190686E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
  -0.2356194490192345E+01  -0.2356194490192345E+01
   0.2356194490192345E+01   0.2356194490192252E+01
   0.2356194490192345E+01   0.2356194490192085E+01
   0.2256525837701183E+01   0.2251325888847084E+01
   0.2256525837701183E+01   0.2237299848335001E+01
   0.2256525837701183E+01   0.2231505283190645E+01
   0.2176340990399867E+01   0.2180738805672481E+01
  -0.2064737695714478E+01  -0.2036833398098273E+01
  -0.2064737695714478E+01  -0.2022361437442497E+01
  -0.2137525544318403E+01  -0.2104008470847753E+01
  -0.2137525544318403E+01  -0.2085365973224521E+01
   0.2137525544318403E+01   0.2104008470847762E+01
   0.2137525544318403E+01   0.2085365973224562E+01
   0.2064737695714478E+01   0.2036833398098264E+01
   0.2064737695714478E+01   0.2022361437442504E+01
  -0.1892546881191539E+01  -0.1904617299661004E+01
  -0.1937970160613116E+01  -0.1924216513142465E+01
  -0.1937970160613116E+01  -0.1901755084343047E+01
  -0.1937970160613116E+01  -0.1908953126909713E+01
  -0.1997423819921773E+01  -0.2048945096528093E+01
   0.1997423819921773E+01   0.2048945096528199E+01
   0.1937970160613116E+01   0.1924216513142447E+01
   0.1937970160613116E+01   0.1901755084343050E+01
   0.1937970160613116E+01   0.1908953126909741E+01
   0.1892546881191539E+01   0.1904617299661005E+01
  -0.1768191886644777E+01  -0.1763739630851316E+01
  -0.1797595174848782E+01  -0.1771455733953525E+01
  -0.1797595174848782E+01  -0.1761320136884277E+01
   0.1797595174848782E+01   0.1771455733953457E+01
   0.1797595174848782E+01   0.1761320136884143E+01
   0.1768191886644777E+01   0.1763739630851284E+01
  -0.1637364490570721E+01  -0.1633190999595499E+01
  -0.1647568218064675E+01  -0.1637014657356761E+01
  -0.1647568218064675E+01  -0.1626902069023793E+01
   0.1647568218064675E+01   0.1637014657356683E+01
   0.1647568218064675E+01   0.1626902069023608E+01
   0.1637364490570721E+01   0.1633190999595465E+01
  -0.1504228163019073E+01  -0.1508401653994284E+01
  -0.1494024435525119E+01  -0.1504577996233022E+01
  -0.1494024435525119E+01  -0.1514690584565998E+01
   0.1494024435525119E+01   0.1504577996233098E+01
   0.1494024435525119E+01   0.1514690584566173E+01
   0.1504228163019073E+01   0.1508401653994318E+01
  -0.1373400766945016E+01  -0.1377853022738464E+01
  -0.1343997478741011E+01  -0.1370136919636255E+01
  -0.1343997478741011E+01  -0.1380272516705503E+01
   0.1343997478741011E+01   0.1370136919636324E+01
   0.1343997478741011E+01   0.1380272516705634E+01
   0.1373400766945016E+01   0.1377853022738499E+01
  -0.1249045772398254E+01  -0.1236975353928775E+01
  -0.1203622492976677E+01  -0.1217376140447322E+01
  -0.1203622492976677E+01  -0.1239837569246747E+01
  -0.1203622492976677E+01  -0.1232639526680087E+01
  -0.1144168833668020E+01  -0.1092647557061721E+01
   0.1144168833668020E+01   0.1092647557061585E+01
   0.1203622492976677E+01   0.1217376140447334E+01
   0.1203622492976677E+01   0.1239837569246722E+01
   0.1203622492976677E+01   0.1232639526680020E+01
   0.1249045772398254E+01   0.1236975353928770E+01
  -0.1076854957875315E+01  -0.1104759255491512E+01
  -0.1076854957875315E+01  -0.1119231216147284E+01
  -0.1004067109271390E+01  -0.1037584182742012E+01
  -0.1004067109271390E+01  -0.1056226680365220E+01
   0.1004067109271390E+01   0.1037584182741979E+01
   0.1004067109271390E+01   0.1056226680365113E+01
   0.1076854957875315E+01   0.1104759255491522E+01
   0.1076854957875315E+01   0.1119231216147268E+01
  -0.9652516631899266E+00  -0.9608538479172928E+00
  -0.8850668158886104E+00  -0.8902667647426906E+00
  -0.8850668158886104E+00  -0.9042928052547438E+00
  -0.8850668158886104E+00  -0.9100873703990677E+00
  -0.7853981633974483E+00  -0.7853981633973552E+00
  -0.7853981633974483E+00  -0.7853981633971879E+00
   0.7853981633974483E+00   0.7853981633974476E+00
   0.7853981633974483E+00   0.7853981633974472E+00
   0.8850668158886104E+00   0.8902667647426940E+00
   0.8850668158886104E+00   0.9042928052547680E+00
   0.8850668158886104E+00   0.9100873703991171E+00
   0.9652516631899266E+00   0.9608538479172938E+00
  -0.7853981633974483E+00  -0.7853981633974394E+00
  -0.6857295109062863E+00  -0.6805295620521873E+00
  -0.6857295109062863E+00  -0.6665035215401042E+00
  -0.6857295109062863E+00  -0.6607089563957483E+00
  -0.5667292175235064E+00  -0.5332121440528658E+00
  -0.5667292175235064E+00  -0.5145696464296654E+00
  -0.4266274931268761E+00  -0.4781487697333017E+00
   0.4266274931268761E+00   0.4781487697333118E+00
   0.5667292175235064E+00   0.5332121440529179E+00
   0.5667292175235064E+00   0.5145696464297844E+00
   0.6857295109062863E+00   0.6805295620522025E+00
   0.6857295109062863E+00   0.6665035215401279E+00
   0.6857295109062863E+00   0.6607089563957785E+00
   0.7853981633974483E+00   0.7853981633974481E+00
  -0.6055446636049701E+00  -0.6099424788775842E+00
  -0.4939413689195812E+00  -0.4660370713033669E+00
  -0.4939413689195812E+00  -0.4515651106476067E+00
  -0.3671738338182192E+00  -0.3534201863475503E+00
  -0.3671738338182192E+00  -0.3309587575481529E+00
  -0.3671738338182192E+00  -0.3381568001148437E+00
  -0.2267988480538859E+00  -0.2006594071585608E+00
  -0.2267988480538859E+00  -0.1905238100892467E+00
  -0.7677189126977804E-01  -0.6621833056178673E-01
  -0.7677189126977804E-01  -0.5610574222871199E-01
   0.7677189126977804E-01   0.6621833056179853E-01
   0.7677189126977804E-01   0.5610574222872384E-01
   0.2267988480538859E+00   0.2006594071585725E+00
   0.2267988480538859E+00   0.1905238100892627E+00
   0.3671738338182192E+00   0.3534201863475624E+00
   0.3671738338182192E+00   0.3309587575481750E+00
   0.3671738338182192E+00   0.3381568001148776E+00
   0.4939413689195812E+00   0.4660370713033752E+00
   0.4939413689195812E+00   0.4515651106476287E+00
   0.6055446636049701E+00   0.6099424788776029E+00
  -0.3217505543966422E+00  -0.3338209728661083E+00
  -0.1973955598498807E+00  -0.1929433040563874E+00
  -0.6656816377582381E-01  -0.6239467280056886E-01
   0.6656816377582381E-01   0.6239467280057852E-01
   0.1973955598498807E+00   0.1929433040563983E+00
   0.3217505543966422E+00   0.3338209728661269E+00

